Graph Kernels: State-of-the-Art and Future Challenges

Graph-structured data are an integral part of many application domains, including chemoinformatics, computational biology, neuroimaging, and social network analysis. Over the last two decades, numerous graph kernels, i.e. kernel functions between graphs, have been proposed to solve the problem of assessing the similarity between graphs, thereby making it possible to perform predictions in both classification and regression settings. This manuscript provides a review of existing graph kernels, their applications, software plus data resources, and an empirical comparison of state-of-the-art graph kernels.

==> Data/Accuracy_vs_depth.csv <==
data,kernel,mean_accuracy,mean_depth
AIDS,HGKWL_seed0,98.76499999999999,1.32
AIDS,MP,99.46499999999999,1.4500000000000002
AIDS,WL,99.52499999999999,1.6099999999999999
AIDS,WLOA,99.69000000000001,0.04
BZR,HGKWL_seed0,81.41601000625391,2.95
BZR_MD,HGKWL_seed0,52.63692992213571,0.14000000000000004
BZR_MD,MP,64.4831664812755,2.1900000000000004
BZR_MD,WL,67.98272154245458,1.19
BZR_MD,WLOA,68.1652206154987,0.44000000000000006
BZR,MP,87.97237335834896,2.1300000000000003
BZR,WL,86.0739837398374,2.4400000000000004
BZR,WLOA,86.83117573483428,3.19
COIL-DEL,HGKWL_seed0,61.38583333333334,1.0
COIL-DEL,MP,80.93916666666667,3.11
COIL-DEL,WL,16.684999999999995,1.95
COIL-DEL,WLOA,16.559166666666666,1.9300000000000002
COIL-RAG,HGKWL_seed0,91.11333333333334,0.78
COIL-RAG,MP,83.49833333333333,2.61
COIL-RAG,WL,7.8341666666666665,1.53
COIL-RAG,WLOA,7.899166666666668,1.8599999999999999
COLLAB,MP,81.10196040784163,2.48
COLLAB,WL,78.41465365861464,3.3899999999999997
COLLAB,WLOA,80.25264101056403,1.28
COX2,HGKWL_seed0,78.16412272587112,2.35
COX2_MD,HGKWL_seed0,57.1513162773452,0.42000000000000004
COX2_MD,MP,61.80978865406006,2.39
COX2_MD,WL,60.07156099369671,0.7899999999999998
COX2_MD,WLOA,62.367371153133114,0.4600000000000001
COX2,MP,79.86935322232502,2.2
COX2,WL,80.32329247610238,2.9199999999999995
COX2,WLOA,81.07853453592352,2.5999999999999996
DD,HGKWL_seed0,75.35007310181787,4.35
DD,MP,79.01836979902782,2.6599999999999997
DD,WL,77.73240839143132,3.5100000000000002
DD,WLOA,77.7760740976095,1.4200000000000002
DHFR,HGKWL_seed0,75.34646616541353,4.24
DHFR_MD,HGKWL_seed0,66.07985829959514,2.75
DHFR_MD,MP,66.06808367071525,2.3600000000000003
DHFR_MD,WL,62.56255060728746,1.6299999999999997
DHFR_MD,WLOA,64.10134952766532,0.9199999999999999
DHFR,MP,80.47031897926635,2.8200000000000003
DHFR,WL,81.7198838004101,4.790000000000001
DHFR,WLOA,82.39756664388243,4.86
ENZYMES,HGKWL_seed0,54.533333333333324,1.0
ENZYMES,MP,60.01666666666667,2.6599999999999997
ENZYMES,WL,54.266666666666666,3.4199999999999995
ENZYMES,WLOA,58.88333333333334,3.0300000000000002
ER_MD,HGKWL_seed0,66.7199604743083,2.39
ER_MD,MP,71.61585419411506,2.18
ER_MD,WL,70.34787000439175,1.75
ER_MD,WLOA,70.96286780851997,0.8699999999999999
FRANKENSTEIN,HGKWL_seed0,63.68912017421754,6.18
FRANKENSTEIN,MP,57.01161307204126,2.7600000000000002
FRANKENSTEIN,WL,71.8075977108135,4.27
FRANKENSTEIN,WLOA,72.02409735416028,4.61
IMDB-BINARY,HGKWL_seed0,72.75000000000001,1.2799999999999998
IMDB-BINARY,MP,72.28,2.15
IMDB-BINARY,WL,71.15,2.06
IMDB-BINARY,WLOA,74.01,1.21
IMDB-MULTI,HGKWL_seed0,50.72666666666667,1.6299999999999997
IMDB-MULTI,MP,49.553333333333335,2.2800000000000002
IMDB-MULTI,WL,50.24666666666666,2.9499999999999997
IMDB-MULTI,WLOA,49.95333333333333,1.51
KKI,HGKWL_seed0,52.63888888888889,1.46
KKI,MP,46.53174603174603,2.2600000000000002
KKI,WL,53.904761904761905,0.99
KKI,WLOA,54.04761904761905,0.96
Letter-high,HGKWL_seed0,90.54222222222221,2.05
Letter-high,MP,86.0711111111111,1.92
Letter-high,WL,37.55555555555556,3.44
Letter-high,WLOA,37.408888888888896,1.3900000000000001
Letter-low,HGKWL_seed0,99.65777777777778,1.03
Letter-low,MP,99.52000000000001,2.43
Letter-low,WL,49.94222222222222,4.290000000000001
Letter-low,WLOA,49.89333333333334,1.34
Letter-med,HGKWL_seed0,93.81777777777779,1.33
Letter-med,MP,94.55555555555557,2.0700000000000003
Letter-med,WL,45.471111111111114,5.33
Letter-med,WLOA,45.83555555555556,1.54
MSRC_21C,HGKWL_seed0,78.88486026320189,1.48
MSRC_21C,MP,84.65352169492364,2.27
MSRC_21C,WL,82.75425675637784,1.6199999999999999
MSRC_21C,WLOA,85.7087627749177,0.32
MSRC_21,HGKWL_seed0,78.0486267892408,0.5800000000000001
MSRC_21,MP,90.56152559878974,2.2600000000000002
MSRC_21,WL,89.15061491263123,0.5900000000000001
MSRC_21,WLOA,89.54637236320158,0.23000000000000004
MSRC_9,HGKWL_seed0,87.49743083003952,1.02
MSRC_9,MP,90.16304347826087,1.8400000000000003
MSRC_9,WL,90.52608695652174,1.2400000000000002
MSRC_9,WLOA,91.77490118577074,0.68
Mutagenicity,HGKWL_seed0,80.12413746618033,4.1
Mutagenicity,MP,79.03118317492206,2.6700000000000004
Mutagenicity,WL,82.0312118857824,4.35
Mutagenicity,WLOA,83.24378652086884,5.970000000000001
MUTAG,HGKWL_seed0,75.51198830409356,1.8
MUTAG,MP,86.98274853801169,1.5599999999999998
MUTAG,WL,85.74912280701756,2.0300000000000002
MUTAG,WLOA,86.10497076023391,1.6700000000000004
NCI109,HGKWL_seed0,80.69084415108642,5.9399999999999995
NCI109,MP,76.75326974891625,2.3699999999999997
NCI109,WL,85.75500247976252,6.01
NCI109,WLOA,86.16919350206699,6.23
NCI1,HGKWL_seed0,81.25590506858227,5.84
NCI1,MP,78.05199302510353,2.9
NCI1,WL,85.60106432564575,5.750000000000002
NCI1,WLOA,85.94914424138928,6.1499999999999995
OHSU,HGKWL_seed0,55.3968253968254,1.04
OHSU,MP,54.626984126984134,2.2500000000000004
OHSU,WL,52.36111111111111,1.3599999999999999
OHSU,WLOA,52.36111111111111,1.38
Peking_1,HGKWL_seed0,56.12698412698412,1.6800000000000002
Peking_1,MP,57.698412698412696,2.0200000000000005
Peking_1,WL,56.8968253968254,1.57
Peking_1,WLOA,56.21626984126984,1.5999999999999999
PROTEINS_full,HGKWL_seed0,75.56845238095238,3.3300000000000005
PROTEINS_full,MP,73.86349742599744,2.29
PROTEINS_full,WL,73.06064993564993,4.54
PROTEINS_full,WLOA,73.50112612612614,3.21
PROTEINS,HGKWL_seed0,73.65403796653797,4.12
PROTEINS,MP,73.30268661518662,2.29
PROTEINS,WL,73.06064993564993,4.54
PROTEINS,WLOA,73.50112612612614,3.21
PTC_FM,HGKWL_seed0,64.38076563958917,3.0599999999999996
PTC_FM,MP,63.090476190476195,2.02
PTC_FM,WL,61.7672268907563,3.1100000000000003
PTC_FM,WLOA,61.9827731092437,4.14
PTC_FR,HGKWL_seed0,67.80873015873016,3.4899999999999998
PTC_FR,MP,64.7611111111111,2.5300000000000002
PTC_FR,WL,65.67619047619046,3.4900000000000007
PTC_FR,WLOA,65.16666666666666,3.4800000000000004
PTC_MM,HGKWL_seed0,65.6930704099822,3.3599999999999994
PTC_MM,MP,65.19067513368984,2.4300000000000006
PTC_MM,WL,64.36463903743316,3.3899999999999997
PTC_MM,WLOA,64.1846590909091,3.79
PTC_MR,HGKWL_seed0,59.86764705882352,2.73
PTC_MR,MP,61.23529411764706,2.18
PTC_MR,WL,59.96895424836602,2.79
PTC_MR,WLOA,60.383986928104584,3.2
REDDIT-BINARY,MP,89.24499999999999,2.6000000000000005
REDDIT-BINARY,WL,77.94500000000002,1.98
REDDIT-BINARY,WLOA,87.60499999999999,3.0900000000000003
REDDIT-MULTI-12K,MP,38.851121394993285,2.53
REDDIT-MULTI-12K,WL,27.86863387425787,6.1
REDDIT-MULTI-5K,MP,50.872228456913824,2.5500000000000003
REDDIT-MULTI-5K,WL,52.176472945891796,6.389999999999999
SYNTHETIC,HGKWL_seed0,74.06666666666666,1.23
SYNTHETIC,MP,50.0,1.0
SYNTHETICnew,HGKWL_seed0,71.6,1.95
SYNTHETICnew,MP,62.0,1.58
SYNTHETICnew,WL,97.86666666666667,2.4
SYNTHETICnew,WLOA,98.10000000000001,1.97
SYNTHETIC,WL,50.0,0.0
SYNTHETIC,WLOA,50.0,0.0
Synthie,HGKWL_seed0,29.857285803627263,2.5700000000000003
Synthie,MP,96.5199656035022,2.29
Synthie,WL,48.92981550969356,1.65
Synthie,WLOA,48.89285490931833,1.5399999999999998


==> Data/Boxplots/AIDS.txt <==
99.47
99.28
99.13
98.05
99.38
98.76
98.38
99.46
99.70
99.64
99.70
99.52
99.69


==> Data/Boxplots/BZR.txt <==
84.54
77.36
79.32
79.20
81.99
81.42
88.04
88.08
76.63
81.58
65.18
87.16
87.43


==> Data/Boxplots/BZR_MD.txt <==
77.63
65.49
51.99
52.71
60.08
52.64
51.46
65.11
68.98
68.90
70.44
67.45
68.19


==> Data/Boxplots/COIL-DEL.txt <==
7.81
66.19
61.39
3.90
80.94
17.32
15.03
16.68
16.56


==> Data/Boxplots/COIL-RAG.txt <==
4.91
91.65
91.11
83.50
7.79
7.83
7.90


==> Data/Boxplots/COLLAB.txt <==
79.52
77.15
80.93
79.92
31.32
68.25
80.18


==> Data/Boxplots/COX2.txt <==
79.78
73.89
78.16
49.90
78.16
78.16
76.76
80.76
63.21
78.03
59.71
79.67
81.08


==> Data/Boxplots/COX2_MD.txt <==
60.03
60.99
51.15
59.92
57.15
51.15
61.81
63.14
64.95
62.80
60.07
62.37


==> Data/Boxplots/DD.txt <==
78.52
75.35
75.68
79.02
80.22
68.68
77.73
77.78


==> Data/Boxplots/DHFR.txt <==
77.99
67.55
68.70
60.98
72.48
75.35
83.22
80.47
79.35
60.25
81.72
82.40


==> Data/Boxplots/DHFR_MD.txt <==
62.24
67.95
67.95
67.95
66.08
67.95
66.07
64.35
63.76
67.92
62.56
64.10


==> Data/Boxplots/ENZYMES.txt <==
66.38
27.33
46.53
63.07
54.53
51.17
60.02
26.10
41.27
25.20
54.27
58.88


==> Data/Boxplots/ER_MD.txt <==
69.79
59.42
59.42
59.42
66.72
60.72
71.62
70.55
66.88
70.35
70.96


==> Data/Boxplots/FRANKENSTEIN.txt <==
60.33
56.28
56.05
63.69
72.36
57.01
58.85
64.96
71.81
72.02


==> Data/Boxplots/IMDB-BINARY.txt <==
73.46
73.34
72.75
52.56
72.28
74.20
72.23
50.58
71.15
74.01


==> Data/Boxplots/IMDB-MULTI.txt <==
50.38
51.58
50.73
34.27
49.55
50.13
51.31
34.90
50.25
49.95


==> Data/Boxplots/KKI.txt <==
49.56
48.97
55.22
53.07
52.64
53.59
46.53
48.26
47.21
52.40
53.90
54.05


==> Data/Boxplots/Letter-high.txt <==
33.64
87.96
90.54
16.08
86.07
36.69
37.56
37.41


==> Data/Boxplots/Letter-low.txt <==
45.94
99.29
99.66
22.01
99.52
47.93
49.94
49.89


==> Data/Boxplots/Letter-med.txt <==
41.31
92.25
93.82
19.03
94.56
43.93
45.47
45.84


==> Data/Boxplots/MSRC_21.txt <==
90.04
86.66
84.36
78.18
67.67
90.47
90.04
89.45
89.19
89.42


==> Data/Boxplots/MSRC_21C.txt <==
83.24
84.68
81.35
81.21
75.18
60.56
84.55
82.13
84.49
83.36
82.96
85.70


==> Data/Boxplots/MSRC_9.txt <==
92.50
93.17
89.85
89.26
88.46
79.74
90.21
91.18
92.59
89.36
89.87
91.16


==> Data/Boxplots/MUTAG.txt <==
87.29
85.14
81.07
67.38
80.90
75.51
78.53
86.98
85.62
85.06
85.98
85.75
86.10


==> Data/Boxplots/Mutagenicity.txt <==
49.13
55.31
71.83
80.12
79.03
50.75
67.01
82.03
83.24


==> Data/Boxplots/NCI1.txt <==
51.71
50.98
69.55
81.26
78.17
78.05
55.76
64.66
85.60
85.95


==> Data/Boxplots/NCI109.txt <==
51.45
50.55
69.56
80.69
78.01
76.75
55.78
63.24
85.76
86.17


==> Data/Boxplots/OHSU.txt <==
52.66
54.23
55.79
50.74
55.40
54.80
54.63
52.16
51.86
52.36
52.36


==> Data/Boxplots/PROTEINS.txt <==
69.32
75.08
74.53
73.65
75.55
73.30
75.72
70.13
73.06
73.50


==> Data/Boxplots/PROTEINS_full.txt <==
69.35
69.32
75.92
75.57
75.55
73.86
75.72
70.13
73.06
73.50


==> Data/Boxplots/PTC_FM.txt <==
59.75
57.57
63.63
58.59
63.78
64.38
59.87
63.09
62.35
62.44
58.12
61.77
61.98


==> Data/Boxplots/PTC_FR.txt <==
59.97
40.26
66.53
65.53
67.50
67.81
66.25
64.76
39.10
64.56
67.84
65.68
65.17


==> Data/Boxplots/PTC_MM.txt <==
62.34
41.36
64.23
60.02
64.71
65.69
60.71
65.19
56.22
64.23
66.55
64.36
64.18


==> Data/Boxplots/PTC_MR.txt <==
59.40
53.03
57.76
54.45
57.48
59.87
60.37
61.24
53.25
57.26
58.46
59.97
60.38


==> Data/Boxplots/Peking_1.txt <==
55.86
55.12
58.74
56.13
53.82
57.70
54.79
57.75
56.90
56.22


==> Data/Boxplots/REDDIT-BINARY.txt <==
78.94
89.24
89.20
50.03
77.95
87.60


==> Data/Boxplots/REDDIT-MULTI-12K.txt <==
31.06
42.09
31.06
7.34
26.88


==> Data/Boxplots/REDDIT-MULTI-5K.txt <==
45.72
50.85
45.54
17.86
51.63


==> Data/Boxplots/SYNTHETIC.txt <==
66.27
50.00
58.83
50.00
59.93
74.07
50.00
50.00
50.00
50.00
50.00
50.00


==> Data/Boxplots/SYNTHETICnew.txt <==
94.47
71.20
58.73
63.73
71.60
82.97
62.00
82.97
62.30
97.87
98.10


==> Data/Boxplots/Synthie.txt <==
51.05
47.17
68.07
82.38
50.04
50.26
96.57
47.38
48.78
48.53
48.88


==> Data/Density_distribution.txt <==
0.19
0.06
1
0.33
0.92
0.51
0.05
1
0.62
0.03
0.05
1
0.16
1
0.01
0.17
0.52
0.77
0.18
0.58
0.42
0.42
0.07
0.12
0.12
0.14
0.09
0.09
0.09
0.08
0.21
0.21
0.22
0.21
0.22
0.21
0.13
0.02
0.02
0.01
0.04
0.04
0.04
0.16
0.16
0.16
0.17
0.16
0.16
0.16
0.17
0.16
0.16
0.16
0.16


==> Data/Difficulty.csv <==
data_set,best_agreement,n_kernels
AIDS,0.9587,11
BZR,0.6041975308641976,11
BZR\_MD,0.13398692810457516,11
COIL-DEL,0.3067179487179487,3
COIL-RAG,0.6833076923076923,3
COLLAB,0.19508,4
COX2,0.586509635974304,11
COX2\_MD,0.08844884488448845,10
DD,0.24397283531409167,7
DHFR,0.3406084656084656,11
DHFR\_MD,0.2811704834605598,11
ENZYMES,0.07716666666666666,0
ER\_MD,0.21883408071748878,11
FRANKENSTEIN,0.15817385289370534,10
IMDB-BINARY,0.1226,8
IMDB-MULTI,0.1806,0
KKI,0.13373493975903614,10
Letter-high,0.27035555555555557,3
Letter-low,0.32826666666666665,3
Letter-med,0.27853333333333335,3
MSRC\_21,0.4994671403197158,9
MSRC\_21C,0.3990430622009569,9
MSRC\_9,0.5705882352941176,9
MUTAG,0.45478723404255317,11
Mutagenicity,0.2772192759972331,8
NCI1,0.13111922141119223,8
NCI109,0.14741943300218077,8
OHSU,0.056962025316455694,0
PROTEINS,0.20601976639712488,8
PROTEINS\_full,0.25354896675651395,7
PTC\_FM,0.2171919770773639,11
PTC\_FR,0.32735042735042735,11
PTC\_MM,0.25833333333333336,11
PTC\_MR,0.14069767441860465,11
Peking\_1,0.17529411764705882,9
REDDIT-BINARY,0.2216,3
REDDIT-MULTI-12K,0.3652862771397435,0
REDDIT-MULTI-5K,0.2535507101420284,2
SYNTHETIC,0.286,9
SYNTHETICnew,0.15766666666666668,10
Synthie,0.067,2


==> Data/Difficulty_unclassifiable.csv <==
index,data_set,unclassifiable,best,class
2,AIDS,0.0,99.7,3
3,BZR,0.2716049382716049,88.08,5
4,BZR_MD,0.29411764705882354,77.63,6
5,COIL-DEL,8.58974358974359,80.94,4
6,COIL-RAG,3.5128205128205128,91.65,4
7,COLLAB,0.872,80.93,1
8,COX2,0.06423982869379015,81.08,5
9,COX2_MD,1.2541254125412542,64.95,6
10,DD,1.2224108658743633,80.22,2
11,DHFR,0.26455026455026454,83.22,5
12,DHFR_MD,4.55470737913486,67.95,6
13,ENZYMES,2.4,66.38,5
14,ER_MD,0.7623318385650224,71.62,6
15,FRANKENSTEIN,0.7562831450311275,72.36,4
16,IMDB-BINARY,0.22,74.2,1
17,IMDB-MULTI,13.973333333333333,51.58,1
18,KKI,3.132530120481928,55.22,2
19,Letter-high,2.3777777777777778,90.54,4
20,Letter-low,0.044444444444444446,99.66,4
21,Letter-med,1.2355555555555555,94.56,4
22,MSRC_21,0.15985790408525755,90.47,2
23,MSRC_21C,0.6698564593301436,85.7,2
24,MSRC_9,0.04524886877828054,93.17,2
25,MUTAG,0.05319148936170213,87.29,3
26,Mutagenicity,0.6732764583813696,83.24,3
27,NCI1,0.26763990267639903,85.95,2
28,NCI109,0.21807608432275258,86.17,2
29,OHSU,2.911392405063291,55.79,2
30,PROTEINS,0.422282120395328,75.72,2
31,PROTEINS_full,1.1141060197663972,75.92,5
32,PTC_FM,3.7249283667621778,64.38,3
33,PTC_FR,1.225071225071225,67.84,3
34,PTC_MM,0.744047619047619,66.55,3
35,PTC_MR,0.4941860465116279,61.24,3
36,Peking_1,3.4117647058823533,58.74,2
37,REDDIT-BINARY,0.245,89.24,1
38,REDDIT-MULTI-12K,24.258529633665855,42.09,1
39,REDDIT-MULTI-5K,12.928585717143429,51.63,1
40,SYNTHETIC,0.0,74.07,2
41,SYNTHETICnew,0.0,98.1,1
42,Synthie,0.0,96.57,4


==> Data/Distances_Hamming.csv <==
,CSM_gkl,EH_gkl,GH,GL,HGKSP_seed0,HGKWL_seed0,MLG,MP,RW_gkl,SP_gkl,VH,WL,WLOA,XX
CSM_gkl,0.0,0.7600505814035633,0.1014369074699408,0.47867103720135074,0.6397798719923139,0.5852988965341849,0.4709905760345875,0.9283679726464812,0.10781609845006146,0.7521525354281758,0.931031267219577,0.9268321629908021,0.687021207454399,0.9238792263023299
EH_gkl,0.7600505814035633,0.0,0.7739336225044859,0.8012391030984642,0.7217980417367224,0.7574098930443506,0.7410585359650734,0.641858230781186,0.7406558627802817,0.35869138279384544,0.7041821495683626,0.6508837616739901,0.6948514347881374,0.5955225567627902
GH,0.1014369074699408,0.7739336225044859,0.0,0.4530878675275866,0.5898130748689546,0.5399932181358351,0.4329725758367831,0.8950817355920708,0.1317249954081128,0.7708507000861862,0.8936942792149992,0.894306059878209,0.6535230371448352,0.8940390239767156
GL,0.47867103720135074,0.8012391030984642,0.4530878675275866,0.0,0.43794029133758144,0.39544202212583185,0.46699492773076,0.7626375800048039,0.4905958150246549,0.8195868714412874,0.7355609873263913,0.7327281461491727,0.4909518628933128,0.7618082145329698
HGKSP_seed0,0.6397798719923139,0.7217980417367224,0.5898130748689546,0.43794029133758144,0.0,0.18656201873489975,0.44554728230922475,0.46892352035265694,0.6458312728711304,0.7122045297201068,0.5964056119925965,0.5683569521172133,0.3219407434618591,0.4635474801135962
HGKWL_seed0,0.5852988965341849,0.7574098930443506,0.5399932181358351,0.39544202212583185,0.18656201873489975,0.0,0.3468584427144411,0.4937847040705314,0.5923562739307967,0.7480608107153454,0.630967687243031,0.5806448422510138,0.33993811548949515,0.48664537914859346
MLG,0.4709905760345875,0.7410585359650734,0.4329725758367831,0.46699492773076,0.44554728230922475,0.3468584427144411,0.0,0.7079418455147859,0.4798988371928734,0.732175706797406,0.6892239004196279,0.6615765008406685,0.42013648501631884,0.6961145569888523
MP,0.9283679726464812,0.641858230781186,0.8950817355920708,0.7626375800048039,0.46892352035265694,0.4937847040705314,0.7079418455147859,0.0,0.9324752391313562,0.633670542690422,0.5986111307345606,0.4138731508823488,0.4961173827655877,0.2955776594091301
RW_gkl,0.10781609845006146,0.7406558627802817,0.1317249954081128,0.4905958150246549,0.6458312728711304,0.5923562739307967,0.4798988371928734,0.9324752391313562,0.0,0.7443180694293344,0.9330785424643598,0.9319849668677678,0.6925032143210365,0.928793252045156
SP_gkl,0.7521525354281758,0.35869138279384544,0.7708507000861862,0.8195868714412874,0.7122045297201068,0.7480608107153454,0.732175706797406,0.633670542690422,0.7443180694293344,0.0,0.6944939740311118,0.6396046738347203,0.6857029826073442,0.5833900843494355
VH,0.931031267219577,0.7041821495683626,0.8936942792149992,0.7355609873263913,0.5964056119925965,0.630967687243031,0.6892239004196279,0.5986111307345606,0.9330785424643598,0.6944939740311118,0.0,0.47544117439281125,0.5056006894895234,0.5875651694759597
WL,0.9268321629908021,0.6508837616739901,0.894306059878209,0.7327281461491727,0.5683569521172133,0.5806448422510138,0.6615765008406685,0.4138731508823488,0.9319849668677678,0.6396046738347203,0.47544117439281125,0.0,0.34013026830750104,0.43869194794919253
WLOA,0.687021207454399,0.6948514347881374,0.6535230371448352,0.4909518628933128,0.3219407434618591,0.33993811548949515,0.42013648501631884,0.4961173827655877,0.6925032143210365,0.6857029826073442,0.5056006894895234,0.34013026830750104,0.0,0.5064455967334021
XX,0.9238792263023299,0.5955225567627902,0.8940390239767156,0.7618082145329698,0.4635474801135962,0.48664537914859346,0.6961145569888523,0.2955776594091301,0.928793252045156,0.5833900843494355,0.5875651694759597,0.43869194794919253,0.5064455967334021,0.0


==> Data/Ensemble.csv <==
data_set,mean,sdev,best
AIDS,99.54,0.05,99.7
BZR,82.58,0.48,87.97
BZR\_MD,62.88,0.74,70.25
COIL-DEL,57.3,0.54,80.94
COIL-RAG,9.7,0.22,91.65
COLLAB,79.62,0.57,81.1
COX2,78.16,0,81.08
COX2\_MD,63.68,0.8,62.8
DD,79.22,0.77,79.02
DHFR,77.84,0.58,83.22
DHFR\_MD,67.74,0.23,67.95
ENZYMES,64.23,1.3,63.07
ER\_MD,67.24,0.78,71.62
FRANKENSTEIN,62.59,0.56,72.36
IMDB-BINARY,74.01,0.54,74.01
IMDB-MULTI,51.5,0.55,51.58
KKI,52.57,1.96,55.25
Letter-high,54.09,1,90.54
Letter-low,61.66,0.72,99.66
Letter-med,60.45,1.6,94.56
MSRC\_21,89.97,0.71,90.56
MSRC\_21C,83.45,0.94,85.71
MSRC\_9,90.54,0.6,91.77
MUTAG,86.33,0.74,86.98
Mutagenicity,77.78,0.32,83.24
NCI1,81.77,0.33,85.95
NCI109,81.68,0.23,86.17
OHSU,52.42,2.46,55.79
PROTEINS,77.99,0.71,75.55
PROTEINS\_full,77.02,0.57,75.92
PTC\_FM,64.38,0.65,64.38
PTC\_FR,67.61,0.13,68.78
PTC\_MM,65.54,0.58,66.55
PTC\_MR,59.61,0.82,61.24
Peking\_1,58.67,3.51,58.74
REDDIT-BINARY,85,0.92,89.24
REDDIT-MULTI-12K,24.51,0.59,38.85
REDDIT-MULTI-5K,42.23,2.57,52.18
SYNTHETIC,50,0,74.07
SYNTHETICnew,82.47,0.67,98.1
Synthie,64.35,0.9,96.52

==> Data/Kernel_predictions_MDS.txt <==
x y kernel
-0.47 -0.22 CSM
0.26 -0.44 EH
-0.48 -0.11 GH
-0.36 0.25 GL
-0.02 0.24 HGK-SP
-0.10 0.25 HGK-WL
-0.20 -0.03 MLG
0.30 0.39 MP
-0.50 -0.19 RW
0.13 -0.48 SP
0.51 -0.11 VH
0.44 0.09 WL
0.11 0.07 WLOA


==> Data/Overlaps.csv <==
data_set,n_overlaps,n_pairs
AIDS,8,78
BZR,11,78
BZR_MD,16,78
COIL-DEL,1,36
COIL-RAG,5,55
COLLAB,2,21
COX2,19,78
COX2_MD,29,66
DD,11,28
DHFR,8,66
DHFR_MD,27,66
ENZYMES,4,66
ER_MD,17,55
FRANKENSTEIN,9,45
IMDB-BINARY,19,45
IMDB-MULTI,17,45
KKI,48,66
Letter-high,13,66
Letter-low,6,66
Letter-med,7,66
MSRC_21,15,45
MSRC_21C,31,66
MSRC_9,32,66
MUTAG,30,78
Mutagenicity,2,36
NCI1,3,45
NCI109,1,45
OHSU,46,55
PROTEINS,14,45
PROTEINS_full,12,45
PTC_FM,44,78
PTC_FR,23,78
PTC_MM,30,78
PTC_MR,40,78
Peking_1,44,45
REDDIT-BINARY,2,15
REDDIT-MULTI-12K,1,10
REDDIT-MULTI-5K,1,10
SYNTHETIC,29,66
SYNTHETICnew,7,55
Synthie,26,55


==> Data/Runtimes_edges.csv <==
name,avg_nodes,avg_edges,kernel,runtime
Letter-low,4.69,3.18,WL,0.032351999999999936
Letter-low,4.69,3.18,VH,0.00603599999999993
Letter-low,4.69,3.18,SP,0.13429400000000002
Letter-low,4.69,3.18,EH,0.005824999999999969
PTC_MM,13.71,14.1,WL,0.055809
PTC_MM,13.71,14.1,EH,0.007730000000000015
PTC_MM,13.71,14.1,SP,6.64312
PTC_MM,13.71,14.1,VH,0.008178999999999936
PTC_MR,14.23,14.75,EH,0.008174000000000015
PTC_MR,14.23,14.75,VH,0.008608999999999978
PTC_MR,14.23,14.75,WL,0.05150600000000005
PTC_MR,14.23,14.75,SP,3.873674
PTC_FM,14.46,14.99,WL,0.05248200000000003
PTC_FM,14.46,14.99,SP,3.5088040000000005
PTC_FM,14.46,14.99,EH,0.0071710000000000385
PTC_FM,14.46,14.99,GL,0.036476000000000064
PTC_FM,14.46,14.99,VH,0.00891300000000006
PTC_FR,15.73,16.17,VH,0.008165999999999896
PTC_FR,15.73,16.17,WL,0.05523
PTC_FR,15.73,16.17,GL,0.03945500000000002
PTC_FR,15.73,16.17,SP,4.705201
PTC_FR,15.73,16.17,EH,0.007600999999999969
MUTAG,17.51,19.25,WL,0.06488899999999997
MUTAG,17.51,19.25,EH,0.008565999999999963
MUTAG,17.51,19.25,VH,0.008711000000000024
MUTAG,17.51,19.25,SP,12.006798
MUTAG,17.51,19.25,GL,0.04998800000000003
NCI109,27.73,30.08,EH,0.011935999999999947
NCI109,27.73,30.08,GL,0.08327600000000002
NCI109,27.73,30.08,SP,65.698627
NCI109,27.73,30.08,VH,0.010874999999999968
NCI109,27.73,30.08,WL,0.085538
NCI1,31.73,34.51,SP,68.24316300000001
NCI1,31.73,34.51,WL,0.08766200000000002
NCI1,31.73,34.51,GL,0.08349300000000004
NCI1,31.73,34.51,EH,0.010934
NCI1,31.73,34.51,VH,0.012009999999999965
BZR,36.26,38.83,VH,0.012125000000000052
BZR,36.26,38.83,SP,103.249229
BZR,36.26,38.83,EH,0.011047000000000029
BZR,36.26,38.83,GL,0.101468
BZR,36.26,38.83,WL,0.09462199999999998
IMDB-MULTI,11.38,52.7,EH,0.015788000000000024
IMDB-MULTI,11.38,52.7,WL,0.12213099999999999
IMDB-MULTI,11.38,52.7,SP,3.229669
IMDB-MULTI,11.38,52.7,VH,0.014917000000000069
ENZYMES,31.85,61.39,SP,148.98920900000002
ENZYMES,31.85,61.39,VH,0.014409000000000005
ENZYMES,31.85,61.39,WL,0.143613
ENZYMES,31.85,61.39,EH,0.015353999999999979
PROTEINS,41.3,79.44,VH,0.015073000000000003
PROTEINS,41.3,79.44,SP,372.287186
PROTEINS,41.3,79.44,EH,0.017085000000000017
PROTEINS,41.3,79.44,WL,0.14042
REDDIT-BINARY,473.9,548.08,EH,0.08363799999999999
REDDIT-BINARY,473.9,548.08,VH,0.088511
REDDIT-BINARY,473.9,548.08,WL,88.228949
DD,273.05,693.12,WL,1.330701
DD,273.05,693.12,VH,0.09753
DD,273.05,693.12,EH,0.113734


==> Data/Runtimes_nodes.csv <==
name,avg_nodes,avg_edges,kernel,runtime
Letter-low,4.69,3.18,WL,0.032351999999999936
Letter-low,4.69,3.18,VH,0.00603599999999993
Letter-low,4.69,3.18,SP,0.13429400000000002
Letter-low,4.69,3.18,EH,0.005824999999999969
IMDB-MULTI,11.38,52.7,EH,0.015788000000000024
IMDB-MULTI,11.38,52.7,WL,0.12213099999999999
IMDB-MULTI,11.38,52.7,VH,0.014917000000000069
IMDB-MULTI,11.38,52.7,SP,3.229669
PTC_MM,13.71,14.1,EH,0.007730000000000015
PTC_MM,13.71,14.1,SP,6.64312
PTC_MM,13.71,14.1,VH,0.008178999999999936
PTC_MM,13.71,14.1,WL,0.055809
PTC_MR,14.23,14.75,SP,3.873674
PTC_MR,14.23,14.75,WL,0.05150600000000005
PTC_MR,14.23,14.75,VH,0.008608999999999978
PTC_MR,14.23,14.75,EH,0.008174000000000015
PTC_FM,14.46,14.99,WL,0.05248200000000003
PTC_FM,14.46,14.99,SP,3.5088040000000005
PTC_FM,14.46,14.99,EH,0.0071710000000000385
PTC_FM,14.46,14.99,GL,0.036476000000000064
PTC_FM,14.46,14.99,VH,0.00891300000000006
PTC_FR,15.73,16.17,WL,0.05523
PTC_FR,15.73,16.17,GL,0.03945500000000002
PTC_FR,15.73,16.17,SP,4.705201
PTC_FR,15.73,16.17,VH,0.008165999999999896
PTC_FR,15.73,16.17,EH,0.007600999999999969
MUTAG,17.51,19.25,SP,12.006798
MUTAG,17.51,19.25,WL,0.06488899999999997
MUTAG,17.51,19.25,EH,0.008565999999999963
MUTAG,17.51,19.25,GL,0.04998800000000003
MUTAG,17.51,19.25,VH,0.008711000000000024
NCI109,27.73,30.08,EH,0.011935999999999947
NCI109,27.73,30.08,GL,0.08327600000000002
NCI109,27.73,30.08,SP,65.698627
NCI109,27.73,30.08,VH,0.010874999999999968
NCI109,27.73,30.08,WL,0.085538
NCI1,31.73,34.51,SP,68.24316300000001
NCI1,31.73,34.51,EH,0.010934
NCI1,31.73,34.51,VH,0.012009999999999965
NCI1,31.73,34.51,GL,0.08349300000000004
NCI1,31.73,34.51,WL,0.08766200000000002
ENZYMES,31.85,61.39,WL,0.143613
ENZYMES,31.85,61.39,VH,0.014409000000000005
ENZYMES,31.85,61.39,SP,148.98920900000002
ENZYMES,31.85,61.39,EH,0.015353999999999979
BZR,36.26,38.83,EH,0.011047000000000029
BZR,36.26,38.83,WL,0.09462199999999998
BZR,36.26,38.83,VH,0.012125000000000052
BZR,36.26,38.83,SP,103.249229
BZR,36.26,38.83,GL,0.101468
PROTEINS,41.3,79.44,VH,0.015073000000000003
PROTEINS,41.3,79.44,SP,372.287186
PROTEINS,41.3,79.44,EH,0.017085000000000017
PROTEINS,41.3,79.44,WL,0.14042
DD,273.05,693.12,WL,1.330701
DD,273.05,693.12,VH,0.09753
DD,273.05,693.12,EH,0.113734
REDDIT-BINARY,473.9,548.08,VH,0.088511
REDDIT-BINARY,473.9,548.08,EH,0.08363799999999999
REDDIT-BINARY,473.9,548.08,WL,88.228949


==> Data/Summary_statistics.txt <==
name,avg_nodes,avg_edges
AIDS,15.69,16.20
BZR,35.75,38.36
BZR\_MD,21.30,225.06
COIL-DEL,21.54,54.24
COIL-RAG,3.01,3.02
COLLAB,74.49,2457.78
COX2,41.22,43.45
COX2\_MD,26.28,335.12
DBLP\_v1,10.48,19.65
DD,284.32,715.66
DHFR,42.43,44.54
DHFR\_MD,23.87,283.02
ENZYMES,32.63,62.14
ER\_MD,21.33,234.85
FRANKENSTEIN,16.90,17.88
IMDB-BINARY,19.77,96.53
IMDB-MULTI,13.00,65.94
KKI,26.96,48.42
Letter-high,4.67,4.50
Letter-low,4.68,3.13
Letter-med,4.67,3.21
MSRC\_21,77.52,198.32
MSRC\_21C,40.28,96.60
MSRC\_9,40.58,97.94
MUTAG,17.93,19.79
Mutagenicity,30.32,30.77
NCI1,29.87,32.30
NCI109,29.68,32.13
OHSU,82.01,199.66
PROTEINS,39.06,72.82
PROTEINS\_full,39.06,72.82
PTC\_FM,14.11,14.48
PTC\_FR,14.56,15.00
PTC\_MM,13.97,14.32
PTC\_MR,14.29,14.69
Peking\_1,39.31,77.35
REDDIT-BINARY,429.63,497.75
REDDIT-MULTI-12K,391.41,456.89
REDDIT-MULTI-5K,508.52,594.87
SYNTHETIC,100.00,196.00
SYNTHETICnew,100.00,196.25
Synthie,95.00,172.93


==> Data/Vertex_histogram_kernel_accuracy_differences.txt <==
0.00 99.24 99.70 98.05 98.72 99.7 AIDS 7
26.00 75.33 88.08 0.00 88.08 65.18 BZR 5
9.26 62.38 77.63 51.46 76.97 70.44 BZR\_MD 6
81.43 21.68 80.94 0.00 80.94 15.03 COIL-DEL 4
91.50 24.46 91.65 0.00 91.65 7.79 COIL-RAG 4
61.30 35.52 80.93 0.00 80.93 31.32 COLLAB 1
26.36 74.01 81.08 49.90 80.46 59.71 COX2 5
3.31 54.82 64.95 0.00 64.95 62.8 COX2\_MD 6
14.39 43.78 80.22 0.00 80.22 68.68 DD 2
27.60 69.07 83.22 0.00 83.22 60.25 DHFR 5
0.04 60.13 67.95 0.00 67.95 67.92 DHFR\_MD 6
62.04 43.32 66.38 0.00 66.38 25.2 ENZYMES 5
6.62 55.87 71.62 0.00 71.62 66.88 ER\_MD 6
10.23 49.33 72.36 0.00 72.36 64.96 FRANKENSTEIN 4
31.83 53.93 74.20 0.00 74.20 50.58 IMDB-BINARY 1
32.34 37.30 51.58 0.00 51.58 34.9 IMDB-MULTI 1
5.11 47.40 55.22 0.00 55.22 52.4 KKI 2
59.48 46.70 90.54 0.00 90.54 36.69 Letter-high 4
51.91 57.74 99.66 0.00 99.66 47.93 Letter-low 4
53.54 53.14 94.56 0.00 94.56 43.93 Letter-med 4
1.13 67.53 90.47 0.00 90.47 89.45 MSRC\_21 2
2.73 75.29 85.70 0.00 85.70 83.36 MSRC\_21C 2
4.09 83.45 93.17 0.00 93.17 89.36 MSRC\_9 2 
1.50 82.46 87.29 67.38 86.52 85.98 MUTAG 3
19.50 44.17 83.24 0.00 83.24 67.01 Mutagenicity 3
24.77 53.74 85.95 0.00 85.95 64.66 NCI1 2
26.61 53.40 86.17 0.00 86.17 63.24 NCI109 2
7.04 44.94 55.79 0.00 55.79 51.86 OHSU 2
7.38 52.42 75.72 0.00 75.72 70.13 PROTEINS 2
7.63 52.28 75.92 0.00 75.92 70.13 PROTEINS\_full 5
9.72 60.97 64.38 56.24 63.51 58.12 PTC\_FM 3
0.00 61.93 67.84 39.10 67.26 67.84 PTC\_FR 3
0.00 61.21 66.55 41.36 65.93 66.55 PTC\_MM 3
4.54 57.83 61.24 53.03 60.37 58.46 PTC\_MR 3
1.69 43.88 58.74 0.00 58.74 57.75 Peking\_1 2
43.94 33.78 89.24 0.00 89.24 50.03 REDDIT-BINARY 1
82.56 9.89 42.09 0.00 42.09 7.34 REDDIT-MULTI-12K 1
65.41 15.11 51.63 0.00 51.63 17.86 REDDIT-MULTI-5K 1
32.50 50.65 74.07 0.00 74.07 50.0 SYNTHETIC 2
36.49 66.06 98.10 0.00 98.10 62.3 SYNTHETICnew 1
49.49 49.08 96.57 0.00 96.57 48.78 Synthie 4


==> Data/Vertex_histogram_kernel_auroc_differences.txt <==
0.05 99.51 99.67 98.57 98.68 99.62 AIDS 7
18.59 70.54 89.49 0.00 89.49 72.85 BZR 5
11.31 62.88 85.53 35.11 85.12 75.86 BZR\_MD 6
10.67 62.64 99.43 0.00 99.43 88.82 COIL-DEL 4
23.49 70.87 99.85 0.00 99.85 76.4 COIL-RAG 4
45.91 42.23 92.97 0.00 92.97 50.29 COLLAB 1
20.99 71.68 81.82 44.98 81.27 64.65 COX2 5
2.29 55.91 69.12 0.00 69.12 67.54 COX2\_MD 6
12.63 47.83 87.44 0.00 87.44 76.4 DD 2
52.88 71.81 90.17 0.00 90.17 42.49 DHFR 5
24.80 51.42 62.65 0.00 62.65 47.11 DHFR\_MD 6
35.17 71.25 91.73 0.00 91.73 59.47 ENZYMES 5
4.97 60.67 79.10 0.00 79.10 75.17 ER\_MD 6
7.79 50.37 77.25 0.00 77.25 71.23 FRANKENSTEIN 4
39.39 57.69 81.87 0.00 81.87 49.62 IMDB-BINARY 1
24.68 49.04 67.26 0.00 67.26 50.66 IMDB-MULTI 1
20.73 47.71 59.90 0.00 59.90 47.48 KKI 2
12.42 83.10 99.49 0.00 99.49 87.13 Letter-high 4
6.45 87.51 100.00 0.00 100.00 93.55 Letter-low 4
8.31 86.01 99.85 0.00 99.85 91.55 Letter-med 4
0.25 77.71 99.47 0.00 99.47 99.22 MSRC\_21 2
0.48 87.85 95.68 0.00 95.68 95.22 MSRC\_21C 2
0.55 91.74 99.13 0.00 99.13 98.58 MSRC\_9 2
4.10 89.40 93.64 83.62 92.75 89.8 MUTAG 3
18.22 47.15 90.12 0.00 90.12 73.7 Mutagenicity 3
23.62 56.94 92.14 0.00 92.14 70.38 NCI1 2
24.60 56.50 91.76 0.00 91.76 69.19 NCI109 2
18.06 40.69 58.92 0.00 58.92 48.28 OHSU 2
5.50 56.71 82.20 0.00 82.20 77.68 PROTEINS 2
5.50 56.21 82.20 0.00 82.20 77.68 PROTEINS\_full 5
24.52 57.29 66.27 44.69 65.60 50.02 PTC\_FM 3
18.97 59.47 66.00 49.06 65.26 53.48 PTC\_FR 3
6.74 59.17 68.12 47.29 67.43 63.53 PTC\_MM 3
22.25 58.92 64.90 45.86 64.19 50.46 PTC\_MR 3
25.46 37.29 54.80 0.00 54.80 40.85 Peking\_1 2
48.59 35.92 95.54 0.00 95.54 49.12 REDDIT-BINARY 1
48.03 26.00 85.66 0.00 85.66 44.52 REDDIT-MULTI-12K 1
45.24 26.14 81.77 0.00 81.77 44.78 REDDIT-MULTI-5K 1
30.52 44.88 71.96 0.00 71.96 50.0 SYNTHETIC 2
37.16 62.64 99.90 0.00 99.90 62.78 SYNTHETICnew 1
16.58 74.16 99.74 0.00 99.74 83.2 Synthie 4


==> Data/accuracies/CSM_gkl_accuracies.csv <==
0 99.47 0.05
1 84.54 0.65
2 77.63 1.29
3 0.0 0.0
4 0.0 0.0
5 0.0 0.0
6 79.78 1.04
7 0.0 0.0
8 0.0 0.0
9 77.99 0.96
10 0.0 0.0
11 66.38 1.14
12 0.0 0.0
13 0.0 0.0
14 0.0 0.0
15 0.0 0.0
16 49.56 3.5
17 0.0 0.0
18 0.0 0.0
19 0.0 0.0
20 0.0 0.0
21 83.24 0.8
22 92.5 1.3
23 87.29 1.25
24 0.0 0.0
25 0.0 0.0
26 0.0 0.0
27 52.66 3.37
28 0.0 0.0
29 69.35 0.25
30 59.75 1.9
31 59.97 2.57
32 62.34 0.9
33 59.4 1.88
34 55.86 3.49
35 0.0 0.0
36 0.0 0.0
37 0.0 0.0
38 66.27 1.71
39 94.47 0.5
40 51.05 1.7


==> Data/accuracies/EH_gkl_accuracies.csv <==
0 99.28 0.07
1 77.36 1.11
2 65.49 1.76
3 7.81 0.28
4 0.0 0.0
5 79.52 0.44
6 73.89 1.02
7 60.03 1.16
8 78.52 0.34
9 67.55 0.86
10 62.24 1.78
11 27.33 0.8
12 69.79 1.35
13 60.33 1.9
14 73.46 0.6
15 50.38 0.55
16 48.97 2.32
17 0.0 0.0
18 0.0 0.0
19 0.0 0.0
20 90.04 0.84
21 84.68 0.77
22 93.17 1.09
23 85.14 1.03
24 49.13 1.75
25 51.71 1.45
26 51.45 2.06
27 54.23 3.59
28 69.32 0.92
29 69.32 0.92
30 57.57 1.4
31 40.26 2.03
32 41.36 1.13
33 53.03 2.21
34 55.12 4.12
35 78.94 0.6
36 31.06 0.31
37 45.72 0.22
38 50.0 0.0
39 71.2 1.69
40 47.17 1.81


==> Data/accuracies/GH_accuracies.csv <==
0 99.13 0.07
1 79.32 0.48
2 51.99 0.25
3 0.0 0.0
4 0.0 0.0
5 0.0 0.0
6 78.16 0.0
7 60.99 1.06
8 0.0 0.0
9 68.7 0.86
10 67.95 0.0
11 46.53 1.26
12 59.42 0.0
13 0.0 0.0
14 0.0 0.0
15 0.0 0.0
16 55.22 0.75
17 0.0 0.0
18 0.0 0.0
19 0.0 0.0
20 86.66 0.57
21 81.35 1.32
22 89.85 0.65
23 81.07 0.45
24 0.0 0.0
25 0.0 0.0
26 0.0 0.0
27 55.79 0.0
28 75.08 0.29
29 0.0 0.0
30 63.63 0.62
31 66.53 0.31
32 64.23 0.6
33 57.76 1.44
34 0.0 0.0
35 0.0 0.0
36 0.0 0.0
37 0.0 0.0
38 58.83 0.98
39 58.73 0.93
40 68.07 0.79


==> Data/accuracies/GL_accuracies.csv <==
0 98.05 0.14
1 79.2 0.65
2 52.71 0.24
3 0.0 0.0
4 4.91 0.1
5 0.0 0.0
6 49.9 0.0
7 51.15 0.0
8 0.0 0.0
9 60.98 0.0
10 67.95 0.0
11 0.0 0.0
12 59.42 0.0
13 56.28 0.19
14 0.0 0.0
15 0.0 0.0
16 0.0 0.0
17 33.64 0.91
18 45.94 0.54
19 41.31 0.38
20 0.0 0.0
21 0.0 0.0
22 0.0 0.0
23 67.38 0.45
24 55.31 0.03
25 50.98 0.47
26 50.55 0.07
27 0.0 0.0
28 0.0 0.0
29 0.0 0.0
30 58.59 0.5
31 65.53 0.0
32 60.02 0.4
33 54.45 0.37
34 0.0 0.0
35 0.0 0.0
36 0.0 0.0
37 0.0 0.0
38 50.0 0.0
39 0.0 0.0
40 0.0 0.0


==> Data/accuracies/HGKSP_seed0_accuracies.csv <==
0 99.38 0.02
1 81.99 0.3
2 60.08 0.88
3 66.19 0.2
4 91.65 0.26
5 77.15 0.15
6 78.16 0.0
7 59.92 0.66
8 0.0 0.0
9 72.48 0.65
10 67.95 0.0
11 63.07 0.69
12 59.42 0.0
13 56.05 0.1
14 73.34 0.47
15 51.58 0.42
16 53.07 2.52
17 87.96 0.31
18 99.29 0.04
19 92.25 0.19
20 84.36 0.41
21 81.21 0.76
22 89.26 0.8
23 80.9 0.48
24 71.83 0.15
25 69.55 0.16
26 69.56 0.19
27 50.74 1.73
28 74.53 0.35
29 75.92 0.49
30 63.78 0.33
31 67.5 0.25
32 64.71 0.78
33 57.48 1.14
34 58.74 2.11
35 0.0 0.0
36 0.0 0.0
37 0.0 0.0
38 59.93 1.24
39 63.73 1.59
40 82.38 0.63


==> Data/accuracies/HGKWL_seed0_accuracies.csv <==
0 98.76 0.09
1 81.42 0.6
2 52.64 1.2
3 61.39 0.29
4 91.11 0.47
5 0.0 0.0
6 78.16 0.0
7 57.15 1.2
8 75.35 0.94
9 75.35 0.66
10 66.08 1.02
11 54.53 1.34
12 66.72 1.28
13 63.69 0.51
14 72.75 1.02
15 50.73 0.63
16 52.64 1.67
17 90.54 0.32
18 99.66 0.03
19 93.82 0.17
20 78.18 0.54
21 75.18 0.99
22 88.46 0.57
23 75.51 1.34
24 80.12 0.39
25 81.26 0.21
26 80.69 0.19
27 55.4 0.64
28 73.65 0.72
29 75.57 0.48
30 64.38 0.71
31 67.81 0.24
32 65.69 0.97
33 59.87 1.0
34 56.13 2.39
35 0.0 0.0
36 0.0 0.0
37 0.0 0.0
38 74.07 1.13
39 71.6 1.94
40 50.04 0.69


==> Data/accuracies/MLG_accuracies.csv <==
0 98.38 0.14
1 88.04 0.7
2 51.46 0.61
3 3.9 0.19
4 0.0 0.0
5 0.0 0.0
6 76.76 0.87
7 51.15 0.0
8 75.68 0.84
9 83.22 0.94
10 67.95 0.0
11 51.17 1.59
12 60.72 0.69
13 72.36 0.22
14 52.56 0.42
15 34.27 0.33
16 53.59 3.44
17 16.08 1.18
18 22.01 0.35
19 19.03 1.16
20 67.67 0.67
21 60.56 2.13
22 79.74 2.51
23 78.53 2.25
24 0.0 0.0
25 78.17 0.33
26 78.01 0.58
27 54.8 3.18
28 75.55 0.71
29 75.55 0.71
30 59.87 1.64
31 66.25 0.72
32 60.71 0.8
33 60.37 1.57
34 53.82 2.79
35 0.0 0.0
36 0.0 0.0
37 0.0 0.0
38 50.0 0.0
39 82.97 2.06
40 50.26 2.83


==> Data/accuracies/MP_accuracies.csv <==
0 99.46 0.06
1 88.08 0.93
2 65.11 1.59
3 80.94 0.49
4 83.5 0.39
5 80.93 0.28
6 80.76 0.78
7 61.81 1.51
8 79.02 0.25
9 80.47 0.92
10 66.07 0.88
11 60.02 0.75
12 71.62 1.2
13 57.01 0.66
14 72.28 0.75
15 49.55 0.68
16 46.53 5.95
17 86.07 0.5
18 99.52 0.12
19 94.56 0.27
20 90.47 0.75
21 84.55 0.45
22 90.21 0.67
23 86.98 1.09
24 79.03 0.32
25 78.05 0.76
26 76.75 0.39
27 54.63 2.22
28 73.3 0.64
29 73.86 0.83
30 63.09 1.97
31 64.76 1.7
32 65.19 1.68
33 61.24 2.21
34 57.7 4.04
35 89.24 0.48
36 42.09 0.31
37 50.85 0.47
38 50.0 0.0
39 62.0 2.38
40 96.57 0.5


==> Data/accuracies/RW_gkl_accuracies.csv <==
0 99.7 0.0
1 76.63 1.76
2 68.98 1.28
3 0.0 0.0
4 0.0 0.0
5 0.0 0.0
6 63.21 5.27
7 63.14 1.57
8 0.0 0.0
9 0.0 0.0
10 64.35 1.43
11 26.1 1.15
12 0.0 0.0
13 0.0 0.0
14 74.2 0.76
15 50.13 0.5
16 48.26 4.51
17 0.0 0.0
18 0.0 0.0
19 0.0 0.0
20 0.0 0.0
21 82.13 1.33
22 91.18 1.18
23 85.62 1.84
24 0.0 0.0
25 0.0 0.0
26 0.0 0.0
27 0.0 0.0
28 0.0 0.0
29 0.0 0.0
30 62.35 1.0
31 39.1 2.76
32 56.22 1.53
33 53.25 1.63
34 0.0 0.0
35 0.0 0.0
36 0.0 0.0
37 0.0 0.0
38 0.0 0.0
39 0.0 0.0
40 0.0 0.0


==> Data/accuracies/SP_gkl_accuracies.csv <==
0 99.64 0.02
1 81.58 0.75
2 68.9 1.61
3 17.32 0.23
4 0.0 0.0
5 79.92 0.37
6 78.03 1.1
7 64.95 1.09
8 80.22 0.51
9 79.35 1.55
10 63.76 2.15
11 41.27 1.18
12 70.55 0.86
13 58.85 1.96
14 72.23 0.78
15 51.31 0.28
16 47.21 3.05
17 0.0 0.0
18 0.0 0.0
19 0.0 0.0
20 90.04 0.74
21 84.49 0.9
22 92.59 0.67
23 85.06 1.28
24 50.75 2.5
25 55.76 1.68
26 55.78 2.01
27 52.16 2.81
28 75.72 0.42
29 75.72 0.42
30 62.44 0.84
31 64.56 1.57
32 64.23 0.64
33 57.26 2.43
34 54.79 2.42
35 89.2 0.37
36 31.06 0.63
37 45.54 0.75
38 50.0 0.0
39 82.97 1.07
40 47.38 2.23


==> Data/accuracies/VH_accuracies.csv <==
0 99.7 0.0
1 65.18 0.93
2 70.44 1.25
3 15.03 0.27
4 7.79 0.07
5 31.32 2.53
6 59.71 0.92
7 62.8 0.93
8 68.68 3.04
9 60.25 0.36
10 67.92 0.08
11 25.2 0.96
12 66.88 1.0
13 64.96 0.34
14 50.58 0.2
15 34.9 0.31
16 52.4 2.66
17 36.69 0.52
18 47.93 0.33
19 43.93 0.55
20 89.45 0.41
21 83.36 1.39
22 89.36 0.84
23 85.98 0.4
24 67.01 0.83
25 64.66 0.53
26 63.24 0.54
27 51.86 3.05
28 70.13 1.61
29 70.13 1.61
30 58.12 0.85
31 67.84 0.16
32 66.55 0.61
33 58.46 0.27
34 57.75 3.03
35 50.03 2.24
36 7.34 1.59
37 17.86 2.13
38 50.0 0.0
39 62.3 0.55
40 48.78 1.33


==> Data/accuracies/WLOA_accuracies.csv <==
0 99.69 0.02
1 87.43 0.81
2 68.19 1.09
3 16.56 0.31
4 7.9 0.1
5 80.18 0.25
6 81.08 0.89
7 62.37 2.11
8 77.78 1.22
9 82.4 0.97
10 64.1 1.7
11 58.88 0.85
12 70.96 0.75
13 72.02 0.3
14 74.01 0.66
15 49.95 0.46
16 54.05 2.27
17 37.41 0.39
18 49.89 0.22
19 45.84 0.39
20 89.42 0.55
21 85.7 1.56
22 91.16 1.07
23 86.1 1.95
24 83.24 0.65
25 85.95 0.23
26 86.17 0.19
27 52.36 3.08
28 73.5 0.87
29 73.5 0.87
30 61.98 2.22
31 65.17 1.41
32 64.18 1.18
33 60.38 1.4
34 56.22 2.52
35 87.6 0.33
36 0.0 0.0
37 0.0 0.0
38 50.0 0.0
39 98.1 0.39
40 48.88 2.4


==> Data/accuracies/WL_accuracies.csv <==
0 99.52 0.1
1 87.16 0.97
2 67.45 1.2
3 16.68 0.29
4 7.83 0.08
5 68.25 1.5
6 79.67 1.32
7 60.07 2.22
8 77.73 1.97
9 81.72 0.8
10 62.56 1.51
11 54.27 0.94
12 70.35 1.01
13 71.81 0.31
14 71.15 0.47
15 50.25 0.72
16 53.9 2.42
17 37.56 0.26
18 49.94 0.31
19 45.47 0.28
20 89.19 0.63
21 82.96 1.45
22 89.87 1.07
23 85.75 1.96
24 82.03 0.44
25 85.6 0.36
26 85.76 0.22
27 52.36 3.08
28 73.06 0.47
29 73.06 0.47
30 61.77 1.92
31 65.68 1.59
32 64.36 2.36
33 59.97 1.95
34 56.9 2.02
35 77.95 0.6
36 26.88 0.62
37 51.63 0.37
38 50.0 0.0
39 97.87 0.61
40 48.53 2.01


==> Data/accuracies_per_class/i_EH.csv <==
data_set,accuracy
COLLAB,42.08
IMDB-BINARY,50.22
IMDB-MULTI,33.69
REDDIT-BINARY,48.6
REDDIT-MULTI-12K,15.12
REDDIT-MULTI-5K,18.55
SYNTHETICnew,64.33


==> Data/accuracies_per_class/i_GH.csv <==
data_set,accuracy
COLLAB,0.0
IMDB-BINARY,0.0
IMDB-MULTI,0.0
REDDIT-BINARY,0.0
REDDIT-MULTI-12K,0.0
REDDIT-MULTI-5K,0.0
SYNTHETICnew,58.73


==> Data/accuracies_per_class/i_GL.csv <==
data_set,accuracy
COLLAB,0.0
IMDB-BINARY,0.0
IMDB-MULTI,0.0
REDDIT-BINARY,0.0
REDDIT-MULTI-12K,0.0
REDDIT-MULTI-5K,0.0
SYNTHETICnew,0.0


==> Data/accuracies_per_class/i_HGKSP_seed0.csv <==
data_set,accuracy
COLLAB,79.64
IMDB-BINARY,73.34
IMDB-MULTI,51.58
REDDIT-BINARY,0.0
REDDIT-MULTI-12K,0.0
REDDIT-MULTI-5K,0.0
SYNTHETICnew,63.73


==> Data/accuracies_per_class/i_HGKWL_seed0.csv <==
data_set,accuracy
COLLAB,0.0
IMDB-BINARY,72.75
IMDB-MULTI,50.73
REDDIT-BINARY,0.0
REDDIT-MULTI-12K,0.0
REDDIT-MULTI-5K,0.0
SYNTHETICnew,71.6


==> Data/accuracies_per_class/i_MLG.csv <==
data_set,accuracy
COLLAB,0.0
IMDB-BINARY,52.56
IMDB-MULTI,34.27
REDDIT-BINARY,0.0
REDDIT-MULTI-12K,0.0
REDDIT-MULTI-5K,0.0
SYNTHETICnew,82.97


==> Data/accuracies_per_class/i_MP.csv <==
data_set,accuracy
COLLAB,81.1
IMDB-BINARY,72.28
IMDB-MULTI,49.55
REDDIT-BINARY,89.24
REDDIT-MULTI-12K,38.85
REDDIT-MULTI-5K,50.87
SYNTHETICnew,62.0


==> Data/accuracies_per_class/i_SP.csv <==
data_set,accuracy
COLLAB,0.0
IMDB-BINARY,68.51
IMDB-MULTI,49.09
REDDIT-BINARY,0.0
REDDIT-MULTI-12K,0.0
REDDIT-MULTI-5K,0.0
SYNTHETICnew,78.9


==> Data/accuracies_per_class/i_VH.csv <==
data_set,accuracy
COLLAB,44.2
IMDB-BINARY,50.58
IMDB-MULTI,34.9
REDDIT-BINARY,50.03
REDDIT-MULTI-12K,17.8
REDDIT-MULTI-5K,17.92
SYNTHETICnew,62.3


==> Data/accuracies_per_class/i_WL.csv <==
data_set,accuracy
COLLAB,78.41
IMDB-BINARY,71.15
IMDB-MULTI,50.25
REDDIT-BINARY,77.95
REDDIT-MULTI-12K,27.87
REDDIT-MULTI-5K,52.18
SYNTHETICnew,97.87


==> Data/accuracies_per_class/i_WLOA.csv <==
data_set,accuracy
COLLAB,80.25
IMDB-BINARY,74.01
IMDB-MULTI,49.95
REDDIT-BINARY,87.6
REDDIT-MULTI-12K,0.0
REDDIT-MULTI-5K,0.0
SYNTHETICnew,98.1


==> Data/accuracies_per_class/ii_EH.csv <==
data_set,accuracy
DD,49.78
KKI,55.25
MSRC_21,9.36
MSRC_21C,19.52
MSRC_9,17.46
NCI1,62.49
NCI109,62.36
OHSU,49.19
PROTEINS,46.74
Peking_1,57.59
SYNTHETIC,50.0


==> Data/accuracies_per_class/ii_GH.csv <==
data_set,accuracy
DD,0.0
KKI,55.22
MSRC_21,85.94
MSRC_21C,81.3
MSRC_9,90.38
NCI1,0.0
NCI109,0.0
OHSU,55.79
PROTEINS,75.08
Peking_1,0.0
SYNTHETIC,58.83


==> Data/accuracies_per_class/ii_GL.csv <==
data_set,accuracy
DD,0.0
KKI,0.0
MSRC_21,0.0
MSRC_21C,0.0
MSRC_9,0.0
NCI1,50.98
NCI109,50.55
OHSU,0.0
PROTEINS,0.0
Peking_1,0.0
SYNTHETIC,50.0


==> Data/accuracies_per_class/ii_HGKSP_seed0.csv <==
data_set,accuracy
DD,0.0
KKI,53.07
MSRC_21,84.89
MSRC_21C,81.99
MSRC_9,88.76
NCI1,69.55
NCI109,69.56
OHSU,50.74
PROTEINS,74.53
Peking_1,58.74
SYNTHETIC,59.93


==> Data/accuracies_per_class/ii_HGKWL_seed0.csv <==
data_set,accuracy
DD,75.35
KKI,52.64
MSRC_21,78.05
MSRC_21C,78.88
MSRC_9,87.5
NCI1,81.26
NCI109,80.69
OHSU,55.4
PROTEINS,73.65
Peking_1,56.13
SYNTHETIC,74.07


==> Data/accuracies_per_class/ii_MLG.csv <==
data_set,accuracy
DD,75.68
KKI,53.59
MSRC_21,67.4
MSRC_21C,62.53
MSRC_9,81.16
NCI1,78.17
NCI109,78.01
OHSU,54.8
PROTEINS,75.55
Peking_1,53.82
SYNTHETIC,50.0


==> Data/accuracies_per_class/ii_MP.csv <==
data_set,accuracy
DD,79.02
KKI,46.53
MSRC_21,90.56
MSRC_21C,84.65
MSRC_9,90.16
NCI1,78.05
NCI109,76.75
OHSU,54.63
PROTEINS,73.3
Peking_1,57.7
SYNTHETIC,50.0


==> Data/accuracies_per_class/ii_SP.csv <==
data_set,accuracy
DD,0.0
KKI,48.18
MSRC_21,89.97
MSRC_21C,84.65
MSRC_9,91.01
NCI1,50.7
NCI109,49.61
OHSU,42.22
PROTEINS,0.0
Peking_1,51.34
SYNTHETIC,50.0


==> Data/accuracies_per_class/ii_VH.csv <==
data_set,accuracy
DD,68.68
KKI,52.4
MSRC_21,89.58
MSRC_21C,82.87
MSRC_9,90.22
NCI1,64.66
NCI109,63.24
OHSU,51.86
PROTEINS,70.13
Peking_1,57.75
SYNTHETIC,50.0


==> Data/accuracies_per_class/ii_WL.csv <==
data_set,accuracy
DD,77.73
KKI,53.9
MSRC_21,89.15
MSRC_21C,82.75
MSRC_9,90.53
NCI1,85.6
NCI109,85.76
OHSU,52.36
PROTEINS,73.06
Peking_1,56.9
SYNTHETIC,50.0


==> Data/accuracies_per_class/ii_WLOA.csv <==
data_set,accuracy
DD,77.78
KKI,54.05
MSRC_21,89.55
MSRC_21C,85.71
MSRC_9,91.77
NCI1,85.95
NCI109,86.17
OHSU,52.36
PROTEINS,73.5
Peking_1,56.22
SYNTHETIC,50.0


==> Data/accuracies_per_class/iii_EH.csv <==
data_set,accuracy
MUTAG,85.14
Mutagenicity,64.32
PTC_FM,59.03
PTC_FR,65.28
PTC_MM,61.61
PTC_MR,55.56


==> Data/accuracies_per_class/iii_GH.csv <==
data_set,accuracy
MUTAG,81.07
Mutagenicity,0.0
PTC_FM,63.63
PTC_FR,66.53
PTC_MM,64.23
PTC_MR,57.76


==> Data/accuracies_per_class/iii_GL.csv <==
data_set,accuracy
MUTAG,67.38
Mutagenicity,55.31
PTC_FM,58.59
PTC_FR,65.53
PTC_MM,60.02
PTC_MR,54.45


==> Data/accuracies_per_class/iii_HGKSP_seed0.csv <==
data_set,accuracy
MUTAG,80.9
Mutagenicity,71.83
PTC_FM,63.78
PTC_FR,67.5
PTC_MM,64.71
PTC_MR,57.48


==> Data/accuracies_per_class/iii_HGKWL_seed0.csv <==
data_set,accuracy
MUTAG,75.51
Mutagenicity,80.12
PTC_FM,64.38
PTC_FR,67.81
PTC_MM,65.69
PTC_MR,59.87


==> Data/accuracies_per_class/iii_MLG.csv <==
data_set,accuracy
MUTAG,78.53
Mutagenicity,0.0
PTC_FM,59.87
PTC_FR,66.25
PTC_MM,60.71
PTC_MR,60.37


==> Data/accuracies_per_class/iii_MP.csv <==
data_set,accuracy
MUTAG,86.98
Mutagenicity,79.03
PTC_FM,63.09
PTC_FR,64.76
PTC_MM,65.19
PTC_MR,61.24


==> Data/accuracies_per_class/iii_SP.csv <==
data_set,accuracy
MUTAG,83.09
Mutagenicity,0.0
PTC_FM,56.89
PTC_FR,68.78
PTC_MM,59.88
PTC_MR,57.24


==> Data/accuracies_per_class/iii_VH.csv <==
data_set,accuracy
MUTAG,85.98
Mutagenicity,67.01
PTC_FM,58.12
PTC_FR,67.84
PTC_MM,66.55
PTC_MR,58.46


==> Data/accuracies_per_class/iii_WL.csv <==
data_set,accuracy
MUTAG,85.75
Mutagenicity,82.03
PTC_FM,61.77
PTC_FR,65.68
PTC_MM,64.36
PTC_MR,59.97


==> Data/accuracies_per_class/iii_WLOA.csv <==
data_set,accuracy
MUTAG,86.1
Mutagenicity,83.24
PTC_FM,61.98
PTC_FR,65.17
PTC_MM,64.18
PTC_MR,60.38


==> Data/accuracies_per_class/iv_EH.csv <==
data_set,accuracy
COIL-DEL,7.67
COIL-RAG,5.9
FRANKENSTEIN,55.36
Letter-high,23.12
Letter-low,20.98
Letter-med,21.03
Synthie,54.25


==> Data/accuracies_per_class/iv_GH.csv <==
data_set,accuracy
COIL-DEL,0.0
COIL-RAG,0.0
FRANKENSTEIN,0.0
Letter-high,0.0
Letter-low,0.0
Letter-med,0.0
Synthie,51.06


==> Data/accuracies_per_class/iv_GL.csv <==
data_set,accuracy
COIL-DEL,0.0
COIL-RAG,4.92
FRANKENSTEIN,56.28
Letter-high,33.64
Letter-low,45.94
Letter-med,41.31
Synthie,0.0


==> Data/accuracies_per_class/iv_HGKSP_seed0.csv <==
data_set,accuracy
COIL-DEL,66.19
COIL-RAG,91.65
FRANKENSTEIN,56.05
Letter-high,87.96
Letter-low,99.29
Letter-med,92.25
Synthie,79.79


==> Data/accuracies_per_class/iv_HGKWL_seed0.csv <==
data_set,accuracy
COIL-DEL,61.39
COIL-RAG,91.11
FRANKENSTEIN,63.69
Letter-high,90.54
Letter-low,99.66
Letter-med,93.82
Synthie,29.86


==> Data/accuracies_per_class/iv_MLG.csv <==
data_set,accuracy
COIL-DEL,3.9
COIL-RAG,0.0
FRANKENSTEIN,72.36
Letter-high,16.08
Letter-low,22.01
Letter-med,19.03
Synthie,53.78


==> Data/accuracies_per_class/iv_MP.csv <==
data_set,accuracy
COIL-DEL,80.94
COIL-RAG,83.5
FRANKENSTEIN,57.01
Letter-high,86.07
Letter-low,99.52
Letter-med,94.56
Synthie,96.52


==> Data/accuracies_per_class/iv_SP.csv <==
data_set,accuracy
COIL-DEL,17.69
COIL-RAG,7.84
FRANKENSTEIN,57.3
Letter-high,37.36
Letter-low,50.05
Letter-med,45.41
Synthie,48.02


==> Data/accuracies_per_class/iv_VH.csv <==
data_set,accuracy
COIL-DEL,15.01
COIL-RAG,7.79
FRANKENSTEIN,64.96
Letter-high,36.69
Letter-low,47.93
Letter-med,43.93
Synthie,50.38


==> Data/accuracies_per_class/iv_WL.csv <==
data_set,accuracy
COIL-DEL,16.68
COIL-RAG,7.83
FRANKENSTEIN,71.81
Letter-high,37.56
Letter-low,49.94
Letter-med,45.47
Synthie,48.93


==> Data/accuracies_per_class/iv_WLOA.csv <==
data_set,accuracy
COIL-DEL,16.56
COIL-RAG,7.9
FRANKENSTEIN,72.02
Letter-high,37.41
Letter-low,49.89
Letter-med,45.84
Synthie,48.89


==> Data/accuracies_per_class/v_EH.csv <==
data_set,accuracy
BZR,78.78
COX2,78.16
DHFR,60.98
ENZYMES,21.8
PROTEINS_full,46.74


==> Data/accuracies_per_class/v_GH.csv <==
data_set,accuracy
BZR,79.32
COX2,78.16
DHFR,68.7
ENZYMES,46.53
PROTEINS_full,0.0


==> Data/accuracies_per_class/v_GL.csv <==
data_set,accuracy
BZR,78.78
COX2,78.16
DHFR,60.98
ENZYMES,0.0
PROTEINS_full,0.0


==> Data/accuracies_per_class/v_HGKSP_seed0.csv <==
data_set,accuracy
BZR,81.99
COX2,78.16
DHFR,72.48
ENZYMES,63.07
PROTEINS_full,75.92


==> Data/accuracies_per_class/v_HGKWL_seed0.csv <==
data_set,accuracy
BZR,81.42
COX2,78.16
DHFR,75.35
ENZYMES,54.53
PROTEINS_full,75.57


==> Data/accuracies_per_class/v_MLG.csv <==
data_set,accuracy
BZR,87.04
COX2,80.73
DHFR,83.22
ENZYMES,51.17
PROTEINS_full,75.55


==> Data/accuracies_per_class/v_MP.csv <==
data_set,accuracy
BZR,87.97
COX2,79.87
DHFR,80.47
ENZYMES,60.02
PROTEINS_full,73.86


==> Data/accuracies_per_class/v_SP.csv <==
data_set,accuracy
BZR,80.83
COX2,78.91
DHFR,76.92
ENZYMES,31.7
PROTEINS_full,0.0


==> Data/accuracies_per_class/v_VH.csv <==
data_set,accuracy
BZR,78.8
COX2,78.16
DHFR,60.25
ENZYMES,25.2
PROTEINS_full,70.13


==> Data/accuracies_per_class/v_WL.csv <==
data_set,accuracy
BZR,86.07
COX2,80.32
DHFR,81.72
ENZYMES,54.27
PROTEINS_full,73.06


==> Data/accuracies_per_class/v_WLOA.csv <==
data_set,accuracy
BZR,86.83
COX2,81.08
DHFR,82.4
ENZYMES,58.88
PROTEINS_full,73.5


==> Data/accuracies_per_class/vi_EH.csv <==
data_set,accuracy
BZR_MD,62.93
COX2_MD,61.77
DHFR_MD,66.61
ER_MD,70.04


==> Data/accuracies_per_class/vi_GH.csv <==
data_set,accuracy
BZR_MD,51.99
COX2_MD,60.99
DHFR_MD,67.95
ER_MD,59.42


==> Data/accuracies_per_class/vi_GL.csv <==
data_set,accuracy
BZR_MD,52.12
COX2_MD,51.15
DHFR_MD,67.95
ER_MD,59.42


==> Data/accuracies_per_class/vi_HGKSP_seed0.csv <==
data_set,accuracy
BZR_MD,60.08
COX2_MD,59.92
DHFR_MD,67.95
ER_MD,59.42


==> Data/accuracies_per_class/vi_HGKWL_seed0.csv <==
data_set,accuracy
BZR_MD,52.64
COX2_MD,57.15
DHFR_MD,66.08
ER_MD,66.72


==> Data/accuracies_per_class/vi_MLG.csv <==
data_set,accuracy
BZR_MD,51.3
COX2_MD,51.15
DHFR_MD,67.95
ER_MD,60.72


==> Data/accuracies_per_class/vi_MP.csv <==
data_set,accuracy
BZR_MD,64.48
COX2_MD,61.81
DHFR_MD,66.07
ER_MD,71.62


==> Data/accuracies_per_class/vi_SP.csv <==
data_set,accuracy
BZR_MD,53.93
COX2_MD,51.1
DHFR_MD,56.1
ER_MD,60.28


==> Data/accuracies_per_class/vi_VH.csv <==
data_set,accuracy
BZR_MD,70.25
COX2_MD,62.8
DHFR_MD,67.92
ER_MD,66.88


==> Data/accuracies_per_class/vi_WL.csv <==
data_set,accuracy
BZR_MD,67.98
COX2_MD,60.07
DHFR_MD,62.56
ER_MD,70.35


==> Data/accuracies_per_class/vi_WLOA.csv <==
data_set,accuracy
BZR_MD,68.17
COX2_MD,62.37
DHFR_MD,64.1
ER_MD,70.96


==> Data/auroc.csv <==
,AIDS,BZR,BZR_MD,COIL-DEL,COIL-RAG,COLLAB,COX2,COX2_MD,DD,DHFR,DHFR_MD,ENZYMES,ER_MD,FRANKENSTEIN,IMDB-BINARY,IMDB-MULTI,KKI,Letter-high,Letter-low,Letter-med,MSRC_21,MSRC_21C,MSRC_9,MUTAG,Mutagenicity,NCI1,NCI109,OHSU,PROTEINS,PROTEINS_full,PTC_FM,PTC_FR,PTC_MM,PTC_MR,Peking_1,REDDIT-BINARY,REDDIT-MULTI-12K,REDDIT-MULTI-5K,SYNTHETIC,SYNTHETICnew,Synthie
CSM_gkl,99.64,85.17,85.53,0.0,0.0,0.0,81.63,0.0,0.0,85.4,0.0,91.73,0.0,0.0,0.0,0.0,48.72,0.0,0.0,0.0,0.0,94.04,99.03,93.64,0.0,0.0,0.0,41.51,0.0,70.67,51.98,59.43,53.62,62.14,45.34,0.0,0.0,0.0,71.96,98.69,82.64
EH_gkl,99.64,57.29,67.83,82.94,0.0,90.78,69.86,57.94,84.87,72.41,52.5,62.36,79.1,38.01,81.25,67.26,50.41,0.0,0.0,0.0,99.14,94.63,99.05,89.2,50.8,50.78,49.4,41.45,75.46,75.46,44.69,55.91,47.29,45.86,46.89,84.81,77.65,78.01,50.0,76.18,82.97
GH,99.57,73.06,48.4,0.0,0.0,0.0,69.65,59.61,0.0,76.21,54.5,78.97,72.86,0.0,0.0,0.0,59.9,0.0,0.0,0.0,99.38,94.96,99.13,83.62,0.0,0.0,0.0,58.75,80.82,0.0,61.0,62.0,65.17,61.32,0.0,0.0,0.0,0.0,39.2,38.0,91.43
GL,99.56,49.81,35.35,0.0,73.16,0.0,44.98,48.76,0.0,45.44,47.62,0.0,70.39,60.09,0.0,0.0,0.0,84.96,93.21,90.91,0.0,0.0,0.0,85.72,46.84,49.98,51.74,0.0,0.0,0.0,53.14,51.12,47.43,48.44,0.0,0.0,0.0,0.0,50.0,0.0,0.0
HGKSP_seed0,99.61,79.45,68.96,98.93,99.85,91.17,73.47,64.54,0.0,77.95,62.65,87.97,72.58,65.14,80.88,66.92,52.49,99.39,100.0,99.72,99.16,95.4,98.64,87.87,79.93,76.31,76.65,47.59,79.65,81.18,61.75,63.04,63.71,61.54,54.8,0.0,0.0,0.0,39.27,33.72,97.08
HGKWL_seed0,99.25,83.77,48.14,98.13,99.83,0.0,73.19,53.29,84.51,80.39,56.66,84.0,71.13,77.25,80.08,66.24,42.33,99.49,100.0,99.78,98.75,94.63,98.51,88.11,87.34,87.19,86.72,47.7,80.78,81.76,64.06,64.04,68.12,63.29,49.78,0.0,0.0,0.0,27.86,29.92,86.6
MLG,98.57,89.49,35.11,53.91,0.0,0.0,74.32,48.54,82.16,88.66,54.69,79.79,61.42,77.22,44.32,44.93,48.41,73.36,78.12,74.46,95.75,90.63,98.21,86.43,0.0,84.41,83.98,45.34,80.67,80.67,54.77,50.6,49.6,63.4,46.47,0.0,0.0,0.0,50.0,90.91,83.11
MP,99.64,89.03,67.41,99.43,99.36,92.97,81.82,63.78,85.51,88.41,60.05,85.37,73.28,59.83,77.07,65.41,53.22,99.28,100.0,99.85,99.45,94.55,98.84,92.65,86.12,85.27,83.96,47.78,78.33,78.99,66.27,65.28,66.16,64.9,52.99,95.54,85.66,81.77,50.0,68.43,99.74
RW_gkl,99.67,60.53,75.7,0.0,0.0,0.0,55.1,68.57,0.0,0.0,57.92,62.56,0.0,0.0,81.87,62.37,54.61,0.0,0.0,0.0,0.0,94.37,98.81,91.62,0.0,0.0,0.0,0.0,0.0,0.0,52.7,49.06,61.47,53.17,0.0,0.0,0.0,0.0,0.0,0.0,0.0
SP_gkl,99.64,76.05,75.37,89.34,0.0,91.87,75.7,69.12,87.44,85.79,54.37,74.67,76.18,52.1,80.21,66.95,56.6,0.0,0.0,0.0,99.31,95.06,99.13,91.16,56.35,58.33,57.5,45.62,82.2,82.2,57.4,66.0,63.38,61.68,42.86,95.22,80.78,79.8,50.0,91.19,82.95
VH,99.62,72.85,75.86,88.82,76.4,50.29,64.65,67.54,76.4,42.49,47.11,59.47,75.17,71.23,49.62,50.66,47.48,87.13,93.55,91.55,99.22,95.22,98.58,89.8,73.7,70.38,69.19,48.28,77.68,77.68,50.02,53.48,63.53,50.46,40.85,49.12,44.52,44.78,50.0,62.78,83.2
WL,99.61,87.16,70.24,88.34,76.57,81.48,79.87,63.37,83.93,89.49,55.72,80.45,73.28,76.58,78.74,65.87,51.2,86.78,93.63,91.77,99.2,95.19,98.71,91.54,88.93,91.02,91.19,44.25,79.37,79.38,62.41,63.05,63.56,63.07,49.86,83.51,75.36,81.59,50.0,99.9,82.56
WLOA,99.63,87.77,73.13,87.85,76.73,92.7,79.96,65.38,84.75,90.17,61.84,84.86,75.84,77.09,80.08,65.78,49.31,86.86,93.61,91.72,99.47,95.55,98.93,90.03,90.12,92.14,91.76,42.41,78.96,78.97,64.44,63.65,61.79,64.33,49.99,94.62,0.0,0.0,50.0,99.87,82.93


==> Data/aurocs_per_class/i_CSM_gkl.csv <==
data_set,accuracy
COLLAB,0.0
IMDB-BINARY,0.0
IMDB-MULTI,0.0
REDDIT-BINARY,0.0
REDDIT-MULTI-12K,0.0
REDDIT-MULTI-5K,0.0
SYNTHETICnew,98.69


==> Data/aurocs_per_class/i_EH_gkl.csv <==
data_set,accuracy
COLLAB,90.78
IMDB-BINARY,81.25
IMDB-MULTI,67.26
REDDIT-BINARY,84.81
REDDIT-MULTI-12K,77.65
REDDIT-MULTI-5K,78.01
SYNTHETICnew,76.18


==> Data/aurocs_per_class/i_GH.csv <==
data_set,accuracy
COLLAB,0.0
IMDB-BINARY,0.0
IMDB-MULTI,0.0
REDDIT-BINARY,0.0
REDDIT-MULTI-12K,0.0
REDDIT-MULTI-5K,0.0
SYNTHETICnew,38.0


==> Data/aurocs_per_class/i_GL.csv <==
data_set,accuracy
COLLAB,0.0
IMDB-BINARY,0.0
IMDB-MULTI,0.0
REDDIT-BINARY,0.0
REDDIT-MULTI-12K,0.0
REDDIT-MULTI-5K,0.0
SYNTHETICnew,0.0


==> Data/aurocs_per_class/i_HGKSP_seed0.csv <==
data_set,accuracy
COLLAB,91.17
IMDB-BINARY,80.88
IMDB-MULTI,66.92
REDDIT-BINARY,0.0
REDDIT-MULTI-12K,0.0
REDDIT-MULTI-5K,0.0
SYNTHETICnew,33.72


==> Data/aurocs_per_class/i_HGKWL_seed0.csv <==
data_set,accuracy
COLLAB,0.0
IMDB-BINARY,80.08
IMDB-MULTI,66.24
REDDIT-BINARY,0.0
REDDIT-MULTI-12K,0.0
REDDIT-MULTI-5K,0.0
SYNTHETICnew,29.92


==> Data/aurocs_per_class/i_MLG.csv <==
data_set,accuracy
COLLAB,0.0
IMDB-BINARY,44.32
IMDB-MULTI,44.93
REDDIT-BINARY,0.0
REDDIT-MULTI-12K,0.0
REDDIT-MULTI-5K,0.0
SYNTHETICnew,90.91


==> Data/aurocs_per_class/i_MP.csv <==
data_set,accuracy
COLLAB,92.97
IMDB-BINARY,77.07
IMDB-MULTI,65.41
REDDIT-BINARY,95.54
REDDIT-MULTI-12K,85.66
REDDIT-MULTI-5K,81.77
SYNTHETICnew,68.43


==> Data/aurocs_per_class/i_RW_gkl.csv <==
data_set,accuracy
COLLAB,0.0
IMDB-BINARY,81.87
IMDB-MULTI,62.37
REDDIT-BINARY,0.0
REDDIT-MULTI-12K,0.0
REDDIT-MULTI-5K,0.0
SYNTHETICnew,0.0


==> Data/aurocs_per_class/i_SP_gkl.csv <==
data_set,accuracy
COLLAB,91.87
IMDB-BINARY,80.21
IMDB-MULTI,66.95
REDDIT-BINARY,95.22
REDDIT-MULTI-12K,80.78
REDDIT-MULTI-5K,79.8
SYNTHETICnew,91.19


==> Data/aurocs_per_class/i_VH.csv <==
data_set,accuracy
COLLAB,50.29
IMDB-BINARY,49.62
IMDB-MULTI,50.66
REDDIT-BINARY,49.12
REDDIT-MULTI-12K,44.52
REDDIT-MULTI-5K,44.78
SYNTHETICnew,62.78


==> Data/aurocs_per_class/i_WL.csv <==
data_set,accuracy
COLLAB,81.48
IMDB-BINARY,78.74
IMDB-MULTI,65.87
REDDIT-BINARY,83.51
REDDIT-MULTI-12K,75.36
REDDIT-MULTI-5K,81.59
SYNTHETICnew,99.9


==> Data/aurocs_per_class/i_WLOA.csv <==
data_set,accuracy
COLLAB,92.7
IMDB-BINARY,80.08
IMDB-MULTI,65.78
REDDIT-BINARY,94.62
REDDIT-MULTI-12K,0.0
REDDIT-MULTI-5K,0.0
SYNTHETICnew,99.87


==> Data/aurocs_per_class/ii_CSM_gkl.csv <==
data_set,accuracy
DD,0.0
KKI,48.72
MSRC_21,0.0
MSRC_21C,94.04
MSRC_9,99.03
NCI1,0.0
NCI109,0.0
OHSU,41.51
PROTEINS,0.0
Peking_1,45.34
SYNTHETIC,71.96


==> Data/aurocs_per_class/ii_EH_gkl.csv <==
data_set,accuracy
DD,84.87
KKI,50.41
MSRC_21,99.14
MSRC_21C,94.63
MSRC_9,99.05
NCI1,50.78
NCI109,49.4
OHSU,41.45
PROTEINS,75.46
Peking_1,46.89
SYNTHETIC,50.0


==> Data/aurocs_per_class/ii_GH.csv <==
data_set,accuracy
DD,0.0
KKI,59.9
MSRC_21,99.38
MSRC_21C,94.96
MSRC_9,99.13
NCI1,0.0
NCI109,0.0
OHSU,58.75
PROTEINS,80.82
Peking_1,0.0
SYNTHETIC,39.2


==> Data/aurocs_per_class/ii_GL.csv <==
data_set,accuracy
DD,0.0
KKI,0.0
MSRC_21,0.0
MSRC_21C,0.0
MSRC_9,0.0
NCI1,49.98
NCI109,51.74
OHSU,0.0
PROTEINS,0.0
Peking_1,0.0
SYNTHETIC,50.0


==> Data/aurocs_per_class/ii_HGKSP_seed0.csv <==
data_set,accuracy
DD,0.0
KKI,52.49
MSRC_21,99.16
MSRC_21C,95.4
MSRC_9,98.64
NCI1,76.31
NCI109,76.65
OHSU,47.59
PROTEINS,79.65
Peking_1,54.8
SYNTHETIC,39.27


==> Data/aurocs_per_class/ii_HGKWL_seed0.csv <==
data_set,accuracy
DD,84.51
KKI,42.33
MSRC_21,98.75
MSRC_21C,94.63
MSRC_9,98.51
NCI1,87.19
NCI109,86.72
OHSU,47.7
PROTEINS,80.78
Peking_1,49.78
SYNTHETIC,27.86


==> Data/aurocs_per_class/ii_MLG.csv <==
data_set,accuracy
DD,82.16
KKI,48.41
MSRC_21,95.75
MSRC_21C,90.63
MSRC_9,98.21
NCI1,84.41
NCI109,83.98
OHSU,45.34
PROTEINS,80.67
Peking_1,46.47
SYNTHETIC,50.0


==> Data/aurocs_per_class/ii_MP.csv <==
data_set,accuracy
DD,85.51
KKI,53.22
MSRC_21,99.45
MSRC_21C,94.55
MSRC_9,98.84
NCI1,85.27
NCI109,83.96
OHSU,47.78
PROTEINS,78.33
Peking_1,52.99
SYNTHETIC,50.0


==> Data/aurocs_per_class/ii_RW_gkl.csv <==
data_set,accuracy
DD,0.0
KKI,54.61
MSRC_21,0.0
MSRC_21C,94.37
MSRC_9,98.81
NCI1,0.0
NCI109,0.0
OHSU,0.0
PROTEINS,0.0
Peking_1,0.0
SYNTHETIC,0.0


==> Data/aurocs_per_class/ii_SP_gkl.csv <==
data_set,accuracy
DD,87.44
KKI,56.6
MSRC_21,99.31
MSRC_21C,95.06
MSRC_9,99.13
NCI1,58.33
NCI109,57.5
OHSU,45.62
PROTEINS,82.2
Peking_1,42.86
SYNTHETIC,50.0


==> Data/aurocs_per_class/ii_VH.csv <==
data_set,accuracy
DD,76.4
KKI,47.48
MSRC_21,99.22
MSRC_21C,95.22
MSRC_9,98.58
NCI1,70.38
NCI109,69.19
OHSU,48.28
PROTEINS,77.68
Peking_1,40.85
SYNTHETIC,50.0


==> Data/aurocs_per_class/ii_WL.csv <==
data_set,accuracy
DD,83.93
KKI,51.2
MSRC_21,99.2
MSRC_21C,95.19
MSRC_9,98.71
NCI1,91.02
NCI109,91.19
OHSU,44.25
PROTEINS,79.37
Peking_1,49.86
SYNTHETIC,50.0


==> Data/aurocs_per_class/ii_WLOA.csv <==
data_set,accuracy
DD,84.75
KKI,49.31
MSRC_21,99.47
MSRC_21C,95.55
MSRC_9,98.93
NCI1,92.14
NCI109,91.76
OHSU,42.41
PROTEINS,78.96
Peking_1,49.99
SYNTHETIC,50.0


==> Data/aurocs_per_class/iii_CSM_gkl.csv <==
data_set,accuracy
AIDS,99.64
MUTAG,93.64
Mutagenicity,0.0
PTC_FM,51.98
PTC_FR,59.43
PTC_MM,53.62
PTC_MR,62.14


==> Data/aurocs_per_class/iii_EH_gkl.csv <==
data_set,accuracy
AIDS,99.64
MUTAG,89.2
Mutagenicity,50.8
PTC_FM,44.69
PTC_FR,55.91
PTC_MM,47.29
PTC_MR,45.86


==> Data/aurocs_per_class/iii_GH.csv <==
data_set,accuracy
AIDS,99.57
MUTAG,83.62
Mutagenicity,0.0
PTC_FM,61.0
PTC_FR,62.0
PTC_MM,65.17
PTC_MR,61.32


==> Data/aurocs_per_class/iii_GL.csv <==
data_set,accuracy
AIDS,99.56
MUTAG,85.72
Mutagenicity,46.84
PTC_FM,53.14
PTC_FR,51.12
PTC_MM,47.43
PTC_MR,48.44


==> Data/aurocs_per_class/iii_HGKSP_seed0.csv <==
data_set,accuracy
AIDS,99.61
MUTAG,87.87
Mutagenicity,79.93
PTC_FM,61.75
PTC_FR,63.04
PTC_MM,63.71
PTC_MR,61.54


==> Data/aurocs_per_class/iii_HGKWL_seed0.csv <==
data_set,accuracy
AIDS,99.25
MUTAG,88.11
Mutagenicity,87.34
PTC_FM,64.06
PTC_FR,64.04
PTC_MM,68.12
PTC_MR,63.29


==> Data/aurocs_per_class/iii_MLG.csv <==
data_set,accuracy
AIDS,98.57
MUTAG,86.43
Mutagenicity,0.0
PTC_FM,54.77
PTC_FR,50.6
PTC_MM,49.6
PTC_MR,63.4


==> Data/aurocs_per_class/iii_MP.csv <==
data_set,accuracy
AIDS,99.64
MUTAG,92.65
Mutagenicity,86.12
PTC_FM,66.27
PTC_FR,65.28
PTC_MM,66.16
PTC_MR,64.9


==> Data/aurocs_per_class/iii_RW_gkl.csv <==
data_set,accuracy
AIDS,99.67
MUTAG,91.62
Mutagenicity,0.0
PTC_FM,52.7
PTC_FR,49.06
PTC_MM,61.47
PTC_MR,53.17


==> Data/aurocs_per_class/iii_SP_gkl.csv <==
data_set,accuracy
AIDS,99.64
MUTAG,91.16
Mutagenicity,56.35
PTC_FM,57.4
PTC_FR,66.0
PTC_MM,63.38
PTC_MR,61.68


==> Data/aurocs_per_class/iii_VH.csv <==
data_set,accuracy
AIDS,99.62
MUTAG,89.8
Mutagenicity,73.7
PTC_FM,50.02
PTC_FR,53.48
PTC_MM,63.53
PTC_MR,50.46


==> Data/aurocs_per_class/iii_WL.csv <==
data_set,accuracy
AIDS,99.61
MUTAG,91.54
Mutagenicity,88.93
PTC_FM,62.41
PTC_FR,63.05
PTC_MM,63.56
PTC_MR,63.07


==> Data/aurocs_per_class/iii_WLOA.csv <==
data_set,accuracy
AIDS,99.63
MUTAG,90.03
Mutagenicity,90.12
PTC_FM,64.44
PTC_FR,63.65
PTC_MM,61.79
PTC_MR,64.33


==> Data/aurocs_per_class/iv_CSM_gkl.csv <==
data_set,accuracy
COIL-DEL,0.0
COIL-RAG,0.0
FRANKENSTEIN,0.0
Letter-high,0.0
Letter-low,0.0
Letter-med,0.0
Synthie,82.64


==> Data/aurocs_per_class/iv_EH_gkl.csv <==
data_set,accuracy
COIL-DEL,82.94
COIL-RAG,0.0
FRANKENSTEIN,38.01
Letter-high,0.0
Letter-low,0.0
Letter-med,0.0
Synthie,82.97


==> Data/aurocs_per_class/iv_GH.csv <==
data_set,accuracy
COIL-DEL,0.0
COIL-RAG,0.0
FRANKENSTEIN,0.0
Letter-high,0.0
Letter-low,0.0
Letter-med,0.0
Synthie,91.43


==> Data/aurocs_per_class/iv_GL.csv <==
data_set,accuracy
COIL-DEL,0.0
COIL-RAG,73.16
FRANKENSTEIN,60.09
Letter-high,84.96
Letter-low,93.21
Letter-med,90.91
Synthie,0.0


==> Data/aurocs_per_class/iv_HGKSP_seed0.csv <==
data_set,accuracy
COIL-DEL,98.93
COIL-RAG,99.85
FRANKENSTEIN,65.14
Letter-high,99.39
Letter-low,100.0
Letter-med,99.72
Synthie,97.08


==> Data/aurocs_per_class/iv_HGKWL_seed0.csv <==
data_set,accuracy
COIL-DEL,98.13
COIL-RAG,99.83
FRANKENSTEIN,77.25
Letter-high,99.49
Letter-low,100.0
Letter-med,99.78
Synthie,86.6


==> Data/aurocs_per_class/iv_MLG.csv <==
data_set,accuracy
COIL-DEL,53.91
COIL-RAG,0.0
FRANKENSTEIN,77.22
Letter-high,73.36
Letter-low,78.12
Letter-med,74.46
Synthie,83.11


==> Data/aurocs_per_class/iv_MP.csv <==
data_set,accuracy
COIL-DEL,99.43
COIL-RAG,99.36
FRANKENSTEIN,59.83
Letter-high,99.28
Letter-low,100.0
Letter-med,99.85
Synthie,99.74


==> Data/aurocs_per_class/iv_RW_gkl.csv <==
data_set,accuracy
COIL-DEL,0.0
COIL-RAG,0.0
FRANKENSTEIN,0.0
Letter-high,0.0
Letter-low,0.0
Letter-med,0.0
Synthie,0.0


==> Data/aurocs_per_class/iv_SP_gkl.csv <==
data_set,accuracy
COIL-DEL,89.34
COIL-RAG,0.0
FRANKENSTEIN,52.1
Letter-high,0.0
Letter-low,0.0
Letter-med,0.0
Synthie,82.95


==> Data/aurocs_per_class/iv_VH.csv <==
data_set,accuracy
COIL-DEL,88.82
COIL-RAG,76.4
FRANKENSTEIN,71.23
Letter-high,87.13
Letter-low,93.55
Letter-med,91.55
Synthie,83.2


==> Data/aurocs_per_class/iv_WL.csv <==
data_set,accuracy
COIL-DEL,88.34
COIL-RAG,76.57
FRANKENSTEIN,76.58
Letter-high,86.78
Letter-low,93.63
Letter-med,91.77
Synthie,82.56


==> Data/aurocs_per_class/iv_WLOA.csv <==
data_set,accuracy
COIL-DEL,87.85
COIL-RAG,76.73
FRANKENSTEIN,77.09
Letter-high,86.86
Letter-low,93.61
Letter-med,91.72
Synthie,82.93


==> Data/aurocs_per_class/v_CSM_gkl.csv <==
data_set,accuracy
BZR,85.17
COX2,81.63
DHFR,85.4
ENZYMES,91.73
PROTEINS_full,70.67


==> Data/aurocs_per_class/v_EH_gkl.csv <==
data_set,accuracy
BZR,57.29
COX2,69.86
DHFR,72.41
ENZYMES,62.36
PROTEINS_full,75.46


==> Data/aurocs_per_class/v_GH.csv <==
data_set,accuracy
BZR,73.06
COX2,69.65
DHFR,76.21
ENZYMES,78.97
PROTEINS_full,0.0


==> Data/aurocs_per_class/v_GL.csv <==
data_set,accuracy
BZR,49.81
COX2,44.98
DHFR,45.44
ENZYMES,0.0
PROTEINS_full,0.0


==> Data/aurocs_per_class/v_HGKSP_seed0.csv <==
data_set,accuracy
BZR,79.45
COX2,73.47
DHFR,77.95
ENZYMES,87.97
PROTEINS_full,81.18


==> Data/aurocs_per_class/v_HGKWL_seed0.csv <==
data_set,accuracy
BZR,83.77
COX2,73.19
DHFR,80.39
ENZYMES,84.0
PROTEINS_full,81.76


==> Data/aurocs_per_class/v_MLG.csv <==
data_set,accuracy
BZR,89.49
COX2,74.32
DHFR,88.66
ENZYMES,79.79
PROTEINS_full,80.67


==> Data/aurocs_per_class/v_MP.csv <==
data_set,accuracy
BZR,89.03
COX2,81.82
DHFR,88.41
ENZYMES,85.37
PROTEINS_full,78.99


==> Data/aurocs_per_class/v_RW_gkl.csv <==
data_set,accuracy
BZR,60.53
COX2,55.1
DHFR,0.0
ENZYMES,62.56
PROTEINS_full,0.0


==> Data/aurocs_per_class/v_SP_gkl.csv <==
data_set,accuracy
BZR,76.05
COX2,75.7
DHFR,85.79
ENZYMES,74.67
PROTEINS_full,82.2


==> Data/aurocs_per_class/v_VH.csv <==
data_set,accuracy
BZR,72.85
COX2,64.65
DHFR,42.49
ENZYMES,59.47
PROTEINS_full,77.68


==> Data/aurocs_per_class/v_WL.csv <==
data_set,accuracy
BZR,87.16
COX2,79.87
DHFR,89.49
ENZYMES,80.45
PROTEINS_full,79.38


==> Data/aurocs_per_class/v_WLOA.csv <==
data_set,accuracy
BZR,87.77
COX2,79.96
DHFR,90.17
ENZYMES,84.86
PROTEINS_full,78.97


==> Data/aurocs_per_class/vi_CSM_gkl.csv <==
data_set,accuracy
BZR_MD,85.53
COX2_MD,0.0
DHFR_MD,0.0
ER_MD,0.0


==> Data/aurocs_per_class/vi_EH_gkl.csv <==
data_set,accuracy
BZR_MD,67.83
COX2_MD,57.94
DHFR_MD,52.5
ER_MD,79.1


==> Data/aurocs_per_class/vi_GH.csv <==
data_set,accuracy
BZR_MD,48.4
COX2_MD,59.61
DHFR_MD,54.5
ER_MD,72.86


==> Data/aurocs_per_class/vi_GL.csv <==
data_set,accuracy
BZR_MD,35.35
COX2_MD,48.76
DHFR_MD,47.62
ER_MD,70.39


==> Data/aurocs_per_class/vi_HGKSP_seed0.csv <==
data_set,accuracy
BZR_MD,68.96
COX2_MD,64.54
DHFR_MD,62.65
ER_MD,72.58


==> Data/aurocs_per_class/vi_HGKWL_seed0.csv <==
data_set,accuracy
BZR_MD,48.14
COX2_MD,53.29
DHFR_MD,56.66
ER_MD,71.13


==> Data/aurocs_per_class/vi_MLG.csv <==
data_set,accuracy
BZR_MD,35.11
COX2_MD,48.54
DHFR_MD,54.69
ER_MD,61.42


==> Data/aurocs_per_class/vi_MP.csv <==
data_set,accuracy
BZR_MD,67.41
COX2_MD,63.78
DHFR_MD,60.05
ER_MD,73.28


==> Data/aurocs_per_class/vi_RW_gkl.csv <==
data_set,accuracy
BZR_MD,75.7
COX2_MD,68.57
DHFR_MD,57.92
ER_MD,0.0


==> Data/aurocs_per_class/vi_SP_gkl.csv <==
data_set,accuracy
BZR_MD,75.37
COX2_MD,69.12
DHFR_MD,54.37
ER_MD,76.18


==> Data/aurocs_per_class/vi_VH.csv <==
data_set,accuracy
BZR_MD,75.86
COX2_MD,67.54
DHFR_MD,47.11
ER_MD,75.17


==> Data/aurocs_per_class/vi_WL.csv <==
data_set,accuracy
BZR_MD,70.24
COX2_MD,63.37
DHFR_MD,55.72
ER_MD,73.28


==> Data/aurocs_per_class/vi_WLOA.csv <==
data_set,accuracy
BZR_MD,73.13
COX2_MD,65.38
DHFR_MD,61.84
ER_MD,75.84


==> Data/sdev/AIDS.txt <==
99.47 0.05
99.28 0.07
99.13 0.07
98.05 0.14
99.38 0.02
98.76 0.09
98.38 0.14
99.46 0.06
99.70 0.00
99.64 0.02
99.70 0.00
99.52 0.10
99.69 0.02


==> Data/sdev/BZR.txt <==
84.54 0.65
77.36 1.11
79.32 0.48
79.20 0.65
81.99 0.30
81.42 0.60
88.04 0.70
88.08 0.93
76.63 1.76
81.58 0.75
65.18 0.93
87.16 0.97
87.43 0.81


==> Data/sdev/BZR_MD.txt <==
77.63 1.29
65.49 1.76
51.99 0.25
52.71 0.24
60.08 0.88
52.64 1.20
51.46 0.61
65.11 1.59
68.98 1.28
68.90 1.61
70.44 1.25
67.45 1.20
68.19 1.09


==> Data/sdev/COIL-DEL.txt <==
7.81 0.28
66.19 0.20
61.39 0.29
3.90 0.19
80.94 0.49
17.32 0.23
15.03 0.27
16.68 0.29
16.56 0.31


==> Data/sdev/COIL-RAG.txt <==
4.91 0.10
91.65 0.26
91.11 0.47
83.50 0.39
7.79 0.07
7.83 0.08
7.90 0.10


==> Data/sdev/COLLAB.txt <==
79.52 0.44
77.15 0.15
80.93 0.28
79.92 0.37
31.32 2.53
68.25 1.50
80.18 0.25


==> Data/sdev/COX2.txt <==
79.78 1.04
73.89 1.02
78.16 0.00
49.90 0.00
78.16 0.00
78.16 0.00
76.76 0.87
80.76 0.78
63.21 5.27
78.03 1.10
59.71 0.92
79.67 1.32
81.08 0.89


==> Data/sdev/COX2_MD.txt <==
60.03 1.16
60.99 1.06
51.15 0.00
59.92 0.66
57.15 1.20
51.15 0.00
61.81 1.51
63.14 1.57
64.95 1.09
62.80 0.93
60.07 2.22
62.37 2.11


==> Data/sdev/DD.txt <==
78.52 0.34
75.35 0.94
75.68 0.84
79.02 0.25
80.22 0.51
68.68 3.04
77.73 1.97
77.78 1.22


==> Data/sdev/DHFR.txt <==
77.99 0.96
67.55 0.86
68.70 0.86
60.98 0.00
72.48 0.65
75.35 0.66
83.22 0.94
80.47 0.92
79.35 1.55
60.25 0.36
81.72 0.80
82.40 0.97


==> Data/sdev/DHFR_MD.txt <==
62.24 1.78
67.95 0.00
67.95 0.00
67.95 0.00
66.08 1.02
67.95 0.00
66.07 0.88
64.35 1.43
63.76 2.15
67.92 0.08
62.56 1.51
64.10 1.70


==> Data/sdev/ENZYMES.txt <==
66.38 1.14
27.33 0.80
46.53 1.26
63.07 0.69
54.53 1.34
51.17 1.59
60.02 0.75
26.10 1.15
41.27 1.18
25.20 0.96
54.27 0.94
58.88 0.85


==> Data/sdev/ER_MD.txt <==
69.79 1.35
59.42 0.00
59.42 0.00
59.42 0.00
66.72 1.28
60.72 0.69
71.62 1.20
70.55 0.86
66.88 1.00
70.35 1.01
70.96 0.75


==> Data/sdev/FRANKENSTEIN.txt <==
60.33 1.90
56.28 0.19
56.05 0.10
63.69 0.51
72.36 0.22
57.01 0.66
58.85 1.96
64.96 0.34
71.81 0.31
72.02 0.30


==> Data/sdev/IMDB-BINARY.txt <==
73.46 0.60
73.34 0.47
72.75 1.02
52.56 0.42
72.28 0.75
74.20 0.76
72.23 0.78
50.58 0.20
71.15 0.47
74.01 0.66


==> Data/sdev/IMDB-MULTI.txt <==
50.38 0.55
51.58 0.42
50.73 0.63
34.27 0.33
49.55 0.68
50.13 0.50
51.31 0.28
34.90 0.31
50.25 0.72
49.95 0.46


==> Data/sdev/KKI.txt <==
49.56 3.50
48.97 2.32
55.22 0.75
53.07 2.52
52.64 1.67
53.59 3.44
46.53 5.95
48.26 4.51
47.21 3.05
52.40 2.66
53.90 2.42
54.05 2.27


==> Data/sdev/Letter-high.txt <==
33.64 0.91
87.96 0.31
90.54 0.32
16.08 1.18
86.07 0.50
36.69 0.52
37.56 0.26
37.41 0.39


==> Data/sdev/Letter-low.txt <==
45.94 0.54
99.29 0.04
99.66 0.03
22.01 0.35
99.52 0.12
47.93 0.33
49.94 0.31
49.89 0.22


==> Data/sdev/Letter-med.txt <==
41.31 0.38
92.25 0.19
93.82 0.17
19.03 1.16
94.56 0.27
43.93 0.55
45.47 0.28
45.84 0.39


==> Data/sdev/MSRC_21.txt <==
90.04 0.84
86.66 0.57
84.36 0.41
78.18 0.54
67.67 0.67
90.47 0.75
90.04 0.74
89.45 0.41
89.19 0.63
89.42 0.55


==> Data/sdev/MSRC_21C.txt <==
83.24 0.80
84.68 0.77
81.35 1.32
81.21 0.76
75.18 0.99
60.56 2.13
84.55 0.45
82.13 1.33
84.49 0.90
83.36 1.39
82.96 1.45
85.70 1.56


==> Data/sdev/MSRC_9.txt <==
92.50 1.30
93.17 1.09
89.85 0.65
89.26 0.80
88.46 0.57
79.74 2.51
90.21 0.67
91.18 1.18
92.59 0.67
89.36 0.84
89.87 1.07
91.16 1.07


==> Data/sdev/MUTAG.txt <==
87.29 1.25
85.14 1.03
81.07 0.45
67.38 0.45
80.90 0.48
75.51 1.34
78.53 2.25
86.98 1.09
85.62 1.84
85.06 1.28
85.98 0.40
85.75 1.96
86.10 1.95


==> Data/sdev/Mutagenicity.txt <==
49.13 1.75
55.31 0.03
71.83 0.15
80.12 0.39
79.03 0.32
50.75 2.50
67.01 0.83
82.03 0.44
83.24 0.65


==> Data/sdev/NCI1.txt <==
51.71 1.45
50.98 0.47
69.55 0.16
81.26 0.21
78.17 0.33
78.05 0.76
55.76 1.68
64.66 0.53
85.60 0.36
85.95 0.23


==> Data/sdev/NCI109.txt <==
51.45 2.06
50.55 0.07
69.56 0.19
80.69 0.19
78.01 0.58
76.75 0.39
55.78 2.01
63.24 0.54
85.76 0.22
86.17 0.19


==> Data/sdev/OHSU.txt <==
52.66 3.37
54.23 3.59
55.79 0.00
50.74 1.73
55.40 0.64
54.80 3.18
54.63 2.22
52.16 2.81
51.86 3.05
52.36 3.08
52.36 3.08


==> Data/sdev/PROTEINS.txt <==
69.32 0.92
75.08 0.29
74.53 0.35
73.65 0.72
75.55 0.71
73.30 0.64
75.72 0.42
70.13 1.61
73.06 0.47
73.50 0.87


==> Data/sdev/PROTEINS_full.txt <==
69.35 0.25
69.32 0.92
75.92 0.49
75.57 0.48
75.55 0.71
73.86 0.83
75.72 0.42
70.13 1.61
73.06 0.47
73.50 0.87


==> Data/sdev/PTC_FM.txt <==
59.75 1.90
57.57 1.40
63.63 0.62
58.59 0.50
63.78 0.33
64.38 0.71
59.87 1.64
63.09 1.97
62.35 1.00
62.44 0.84
58.12 0.85
61.77 1.92
61.98 2.22


==> Data/sdev/PTC_FR.txt <==
59.97 2.57
40.26 2.03
66.53 0.31
65.53 0.00
67.50 0.25
67.81 0.24
66.25 0.72
64.76 1.70
39.10 2.76
64.56 1.57
67.84 0.16
65.68 1.59
65.17 1.41


==> Data/sdev/PTC_MM.txt <==
62.34 0.90
41.36 1.13
64.23 0.60
60.02 0.40
64.71 0.78
65.69 0.97
60.71 0.80
65.19 1.68
56.22 1.53
64.23 0.64
66.55 0.61
64.36 2.36
64.18 1.18


==> Data/sdev/PTC_MR.txt <==
59.40 1.88
53.03 2.21
57.76 1.44
54.45 0.37
57.48 1.14
59.87 1.00
60.37 1.57
61.24 2.21
53.25 1.63
57.26 2.43
58.46 0.27
59.97 1.95
60.38 1.40


==> Data/sdev/Peking_1.txt <==
55.86 3.49
55.12 4.12
58.74 2.11
56.13 2.39
53.82 2.79
57.70 4.04
54.79 2.42
57.75 3.03
56.90 2.02
56.22 2.52


==> Data/sdev/REDDIT-BINARY.txt <==
78.94 0.60
89.24 0.48
89.20 0.37
50.03 2.24
77.95 0.60
87.60 0.33


==> Data/sdev/REDDIT-MULTI-12K.txt <==
31.06 0.31
42.09 0.31
31.06 0.63
7.34 1.59
26.88 0.62


==> Data/sdev/REDDIT-MULTI-5K.txt <==
45.72 0.22
50.85 0.47
45.54 0.75
17.86 2.13
51.63 0.37


==> Data/sdev/SYNTHETIC.txt <==
66.27 1.71
50.00 0.00
58.83 0.98
50.00 0.00
59.93 1.24
74.07 1.13
50.00 0.00
50.00 0.00
50.00 0.00
50.00 0.00
50.00 0.00
50.00 0.00


==> Data/sdev/SYNTHETICnew.txt <==
94.47 0.50
71.20 1.69
58.73 0.93
63.73 1.59
71.60 1.94
82.97 2.06
62.00 2.38
82.97 1.07
62.30 0.55
97.87 0.61
98.10 0.39


==> Data/sdev/Synthie.txt <==
51.05 1.70
47.17 1.81
68.07 0.79
82.38 0.63
50.04 0.69
50.26 2.83
96.57 0.50
47.38 2.23
48.78 1.33
48.53 2.01
48.88 2.40

